Supernovae SDSS Host Metallicity Catalog and Resulting Metallicity Distributions by SNe Type

In support of ongoing projects we have compiled a database of supernovae with host metallicities determined from spectroscopy in the Sloan Digital Sky Survey (SDSS) which we are providing as a catalog for the general use of the community. Here we provide metallicity values in the KK04 (Kobulnicky & Kewley 2004), T04 (Tremonti et al. 2004), and D16 (Dopita et al. 2016) diagnostics as well as a compilation of the relevant line fluxes to allow users to compute their own metallicities. The sample presented here has approximately 1700 objects with a metallicity in at least one diagnostic, with about 1200 objects in KK04 of which over 300 are core-collapse SNe or about twice the number of core-collapse objects present in the compilation of Kelly & Kirshner (2012) reflecting the recent considerable improvement in SNe detection capabilities. We find some differences in the metallicity distributions between the subtypes of both Type II and Type Ia SNe and speculate that metallicity may play a role in if Type II SNe events happen as IIb & IIn or as standard Type II.

==> SNe_Z_table_dumb.txt <==
SN 1959C &     0.0101 &     -17.43 &       0.00 &       8.48 &       8.12 & Ia \\
SN 1961F &     0.0047 &     -17.72 &       0.00 &       8.67 &       8.29 & II \\
SN 1964L &     0.0026 &     -14.04 &       0.00 &       9.19 &       8.87 & Ic \\
SN 1982W &     0.2176 &     -21.78 &       8.91 &       8.81 &       8.55 & I \\
SN 1984A &    -0.0002 &      -0.16 &       0.00 &     -99.90 &       8.79 & I \\
SN 1985B &     0.0065 &     -19.09 &       0.00 &     -99.90 &       9.21 & II \\
SN 1985F &     0.0018 &     -16.88 &       0.00 &       8.73 &       8.41 & Ib \\
SN 1985G &     0.0026 &     -11.72 &       0.00 &       9.05 &       8.64 & II \\
SN 1988E &     0.0033 &     -17.34 &       0.00 &     -99.90 &       8.30 & II \\
SN 1988I &     0.0377 &     -20.01 &       8.58 &     -99.90 &       8.90 & II \\
SN 1988N &     0.0790 &     -21.93 &       8.61 &     -99.90 &       9.11 & Ia \\
SN 1988P &     0.0748 &     -20.13 &       8.47 &     -99.90 &       8.84 & I \\
SN 1988Q &     0.0351 &     -19.16 &       8.85 &       8.73 &       8.39 & II \\
SN 1988Y &     0.0295 &     -19.26 &       8.78 &     -99.90 &       8.67 & Ia \\
SN 1988Z &     0.0225 &     -19.23 &       0.00 &       8.77 &       8.32 & IIP \\
SN 1990B &     0.0074 &     -19.74 &       0.00 &       9.23 &       9.06 & Ib \\
SN 1990H &     0.0052 &     -18.85 &       0.00 &     -99.90 &       9.13 & II \\
SN 1991L &     0.0305 &     -19.85 &       9.09 &       8.96 &       8.56 & Ib/c \\
SN 1991R &     0.0356 &     -19.73 &       8.96 &     -99.90 &       8.57 & Ib/c \\
SN 1991S &     0.0544 &     -21.72 &       9.06 &     -99.90 &       9.07 & Ia \\
SN 1991ab &     0.0626 &     -20.94 &       9.16 &     -99.90 &       8.86 & Ia \\
SN 1991ai &     0.0528 &     -21.70 &       8.54 &     -99.90 &       8.43 & Ia \\
SN 1991aj &     0.0314 &     -20.05 &       8.97 &       8.87 &       8.52 & Ia \\
SN 1991am &     0.0610 &     -21.32 &       8.94 &     -99.90 &       9.63 & Ia \\
SN 1991av &     0.0618 &     -20.25 &       8.92 &       8.94 &       8.60 & II \\
SN 1991bc &     0.0214 &     -19.32 &       0.00 &     -99.90 &       8.70 & Ia \\
SN 1991bi &     0.0162 &     -20.73 &       0.00 &     -99.90 &       9.17 & Ia \\
SN 1992B &     0.0576 &     -20.18 &       9.10 &       9.09 &       8.85 & Ia \\
SN 1992P &     0.0253 &     -19.93 &       5.97 &     -99.90 &       9.12 & Ia \\
SN 1992V &     0.0465 &     -20.21 &       8.82 &     -99.90 &       8.97 & Ia \\
SN 1992bb &     0.0288 &     -20.73 &       8.89 &     -99.90 &       9.19 & Ia \\
SN 1992bt &     0.0076 &     -11.83 &       0.00 &     -99.90 &       8.68 & II \\
SN 1993E &     0.0251 &     -18.60 &       8.74 &     -99.90 &       8.39 & II \\
SN 1993G &     0.0105 &     -12.22 &       0.00 &     -99.90 &       8.73 & II \\
SN 1993I &     0.0430 &     -21.05 &       9.09 &       9.13 &       9.00 & Ia \\
SN 1994B &     0.0886 &     -21.45 &       8.64 &     -99.90 &       9.30 & Ia \\
SN 1994C &     0.0501 &     -21.34 &       8.78 &     -99.90 &       9.05 & Ia \\
SN 1994E &     0.0636 &     -19.67 &       8.98 &     -99.90 &       8.60 & Ia \\
SN 1994J &     0.0563 &     -20.08 &       9.08 &       9.01 &       8.62 & Ia \\
SN 1994K &     0.0240 &     -19.93 &       9.15 &     -99.90 &       9.15 & Ia \\
SN 1994M &     0.0231 &     -20.44 &       0.00 &     -99.90 &       8.89 & Ia \\
SN 1994Q &     0.0295 &     -19.61 &       9.04 &       8.95 &       8.62 & Ia \\
SN 1994S &     0.0152 &     -19.99 &       0.00 &     -99.90 &       8.94 & Ia \\
SN 1994W &     0.0040 &     -18.84 &       0.00 &     -99.90 &       9.09 & IIP \\
SN 1994ak &     0.0085 &     -13.63 &       0.00 &       8.93 &       8.63 & IIn \\
SN 1995F &     0.0055 &     -12.91 &       0.00 &       9.07 &       8.73 & Ic \\
SN 1995I &     0.0757 &     -19.62 &       8.77 &       8.74 &       8.41 & II \\
SN 1995L &     0.0244 &     -21.30 &       8.59 &     -99.90 &       8.84 & Ia \\
SN 1995P &     0.0559 &     -21.20 &       8.92 &     -99.90 &       9.10 & Ia \\
SN 1995R &     0.0237 &     -20.26 &     -60.00 &       9.06 &       8.74 & Ia \\
SN 1995T &     0.0564 &     -20.15 &       8.86 &       8.92 &       8.64 & Ia \\
SN 1995ac &     0.0499 &     -20.73 &       8.87 &     -99.90 &       8.82 & Ia \\
SN 1995al &     0.0054 &     -12.93 &       0.00 &       9.13 &       8.80 & Ia \\
SN 1995bc &     0.0477 &     -19.85 &       8.75 &     -99.90 &       8.76 & II \\
SN 1996ab &     0.0605 &     -21.00 &       8.88 &     -99.90 &       8.90 & Ia \\
SN 1996ai &     0.0035 &     -18.21 &       0.00 &       9.16 &       8.91 & Ia \\
SN 1996ak &     0.0282 &     -21.42 &       8.74 &     -99.90 &       8.70 & II \\
SN 1996an &     0.0044 &     -17.75 &       0.00 &       8.91 &       8.51 & II \\
SN 1996cd &     0.0464 &     -20.90 &       9.04 &     -99.90 &       8.96 & Ib \\
SN 1997X &     0.0038 &     -18.96 &       0.00 &       9.06 &       8.87 & Ic \\
SN 1997Y &     0.0160 &     -19.56 &       0.00 &     -99.90 &       9.02 & Ia \\
SN 1997ab &     0.0117 &     -16.13 &       0.00 &       8.40 &       8.06 & IIP \\
SN 1997bm &     0.0098 &     -18.13 &       0.00 &     -99.90 &       8.76 & I \\
SN 1997bn &     0.0138 &     -13.76 &       0.00 &     -99.90 &       8.79 & II \\
SN 1997bo &     0.0126 &     -16.77 &       0.00 &       7.92 &       7.47 & II \\
SN 1997bz &     0.0298 &     -18.29 &       8.99 &       8.94 &       8.58 & Ia \\
SN 1997co &     0.0232 &     -21.48 &     307.29 &     -99.90 &       9.12 & II \\
SN 1997cs &     0.0369 &     -20.00 &       8.85 &       8.87 &       8.54 & IIn \\
SN 1997ea &     0.0642 &     -21.43 &       9.06 &     -99.90 &        NaN & Ia \\
SN 1997ed &     0.1537 &     -20.83 &       8.64 &     -99.90 &       8.72 & II \\
SN 1997ef &     0.0117 &     -19.66 &       0.00 &       9.13 &       8.81 & Ib \\
SN 1997ei &     0.0106 &     -19.97 &       0.00 &       9.17 &       8.86 & Ia \\
SN 1998B &     0.0462 &     -21.06 &       8.96 &     -99.90 &       9.15 & Ia \\
SN 1998C &     0.0276 &     -21.10 &       8.62 &     -99.90 &       9.30 & II \\
SN 1998R &     0.0067 &     -17.60 &       0.00 &       8.97 &       8.67 & II \\
SN 1998T &     0.0105 &     -12.22 &       0.00 &     -99.90 &       8.73 & Ib \\
SN 1998aa &     0.0379 &     -20.85 &       9.03 &     -99.90 &       9.18 & Ia \\
SN 1998ab &     0.0273 &     -18.67 &       9.13 &       9.15 &       8.90 & Ia \\
SN 1998aq &     0.0037 &     -18.57 &       0.00 &     -99.90 &       8.98 & Ia \\
SN 1998be &     0.0713 &     -20.82 &       9.07 &     -99.90 &       8.94 & Ia \\
SN 1998bm &     0.0048 &     -16.20 &       0.00 &       8.43 &       7.98 & II \\
SN 1998bv &     0.0053 &     -15.22 &       0.00 &       8.11 &       7.84 & IIP \\
SN 1998cc &     0.0130 &     -19.75 &       0.00 &     -99.90 &       8.75 & Ib \\
SN 1998cd &     0.0249 &     -18.60 &       8.61 &     -99.90 &       8.84 & Ia \\
SN 1998cg &     0.1195 &     -21.01 &       9.08 &     -99.90 &       8.93 & Ia \\
SN 1998cs &     0.0325 &     -19.14 &       9.05 &     -99.90 &       8.81 & Ia \\
SN 1998ct &     0.0260 &     -20.45 &       9.02 &       8.98 &       8.70 & IIn \\
SN 1998dl &     0.0044 &     -17.75 &       0.00 &       8.91 &       8.51 & II \\
SN 1999D &     0.0100 &     -17.94 &       0.00 &     -99.90 &       8.85 & II \\
SN 1999X &     0.0250 &     -19.66 &       8.78 &     -99.90 &       8.86 & Ia \\
SN 1999Z &     0.0508 &     -21.42 &       8.63 &     -99.90 &       9.15 & IIn \\
SN 1999aa &     0.0144 &     -20.00 &       0.00 &     -99.90 &       9.03 & Ia \\
SN 1999ab &     0.0321 &     -19.07 &       8.82 &       8.66 &       8.32 & II \\
SN 1999am &     0.0321 &     -19.72 &       9.07 &       9.01 &       8.70 & Ia \\
SN 1999an &     0.0051 &     -17.38 &       0.00 &       8.62 &       8.14 & II \\
SN 1999ap &     0.0390 &     -21.45 &       8.72 &     -99.90 &       8.03 & II \\
SN 1999at &     0.0275 &     -18.16 &       8.93 &     -99.90 &       8.35 & Ia \\
SN 1999ax &     0.0230 &     -16.83 &       0.00 &     -99.90 &       7.72 & Ia \\
SN 1999ay &     0.0439 &     -18.47 &       8.68 &       8.58 &       8.31 & II \\
SN 1999bc &     0.0211 &     -20.63 &       0.00 &       9.16 &       8.91 & Ic \\
SN 1999be &     0.0193 &     -19.28 &       0.00 &     -99.90 &       8.65 & Ia \\
SN 1999bu &     0.0085 &     -18.40 &       0.00 &       9.09 &       8.86 & Ic \\
SN 1999bv &     0.0186 &     -19.35 &       0.00 &       8.95 &       8.60 & Ib/c \\
SN 1999cb &     0.0290 &     -20.52 &       8.82 &       8.82 &       8.45 & Ia \\
SN 1999cc &     0.0313 &     -21.60 &       8.52 &     -99.90 &       9.09 & Ia \\
SN 1999ce &     0.0775 &     -20.19 &       8.88 &       8.82 &       8.47 & Ia \\
SN 1999cm &     0.0451 &     -21.30 &       8.70 &     -99.90 &       9.14 & Ia \\
SN 1999df &     0.0379 &     -20.90 &       8.73 &     -99.90 &       8.81 & II \\
SN 1999ds &     0.1279 &     -21.40 &       9.13 &     -99.90 &       8.66 & II \\
SN 1999eh &     0.0065 &     -18.87 &       0.00 &       8.99 &       8.68 & Ib \\
SN 1999ew &     0.0249 &     -21.11 &       8.89 &     -99.90 &       9.01 & II \\
SN 1999gb &     0.0175 &     -19.84 &       0.00 &       9.12 &       8.73 & IIn \\
SN 1999gd &     0.0182 &     -20.02 &       0.00 &     -99.90 &       9.07 & Ia \\
SN 1999ge &     0.0188 &     -20.89 &       0.00 &     -99.90 &       8.99 & II \\
SN 1999gk &     0.0458 &     -19.60 &       9.10 &     -99.90 &       8.88 & II \\
SN 1999gr &     0.0129 &     -17.72 &       0.00 &       8.65 &       8.30 & Ia \\
SN 2000I &     0.0218 &     -17.66 &       9.17 &       9.17 &       8.90 & II \\
SN 2000L &     0.0110 &     -19.13 &       0.00 &       8.93 &       8.54 & II \\
SN 2000O &     0.0234 &     -20.38 &     -34.06 &       9.07 &       8.73 & Ia \\
SN 2000au &     0.0193 &     -19.89 &       0.00 &     -99.90 &       8.93 & II \\
SN 2000cg &     0.0294 &     -21.25 &       9.15 &       9.23 &       8.97 & II \\
SN 2000ch &     0.0017 &     -13.67 &       0.00 &       7.99 &       7.78 & IIn \\
SN 2000ck &     0.0268 &     -17.36 &       9.64 &       9.03 &       8.64 & II \\
SN 2000cm &     0.0073 &     -16.03 &       0.00 &       8.66 &       8.21 & Ia \\
SN 2000co &     0.0387 &     -20.56 &       8.97 &     -99.90 &       8.89 & II \\
SN 2000cp &     0.0337 &     -18.73 &       8.54 &     -99.90 &       8.84 & Ia \\
SN 2000cq &     0.0299 &     -20.20 &       9.12 &     -99.90 &       8.67 & II \\
SN 2000cs &     0.0350 &     -21.13 &       8.92 &     -99.90 &       9.04 & II \\
SN 2000ct &     0.0296 &     -19.67 &       9.11 &     -99.90 &       8.62 & IIn \\
SN 2000cv &     0.0203 &     -19.76 &       0.00 &       9.19 &       9.03 & Ia \\
SN 2000db &     0.0029 &     -12.08 &       0.00 &       8.87 &       8.56 & II \\
SN 2000de &     0.0084 &     -19.07 &       0.00 &       8.93 &       8.65 & Ib \\
SN 2000df &     0.0393 &     -20.50 &       9.03 &     -99.90 &       9.10 & Ia \\
SN 2000dq &     0.0423 &     -21.28 &       9.13 &     -99.90 &       9.18 & II \\
SN 2000ew &     0.0033 &     -18.62 &       0.00 &     -99.90 &       8.88 & Ic \\
SN 2000ez &     0.0111 &     -16.01 &       0.00 &       8.67 &       8.30 & II \\
SN 2000fe &     0.0142 &     -19.69 &       0.00 &     -99.90 &       8.85 & II \\
SN 2000fn &     0.0149 &     -16.76 &       0.00 &       8.92 &       8.57 & Ib \\
SN 2000gb &     0.1224 &     -21.12 &       9.12 &     -99.90 &       8.80 & Ia \\
SN 2001D &     0.0284 &     -21.08 &       9.13 &       9.17 &       8.95 & II \\
SN 2001F &     0.0229 &     -20.41 &       0.00 &     -99.90 &       9.05 & Ia \\
SN 2001G &     0.0165 &     -16.88 &       0.00 &     -99.90 &       8.41 & Ia \\
SN 2001H &     0.0175 &     -20.08 &       0.00 &     -99.90 &       8.93 & II \\
SN 2001J &     0.0130 &     -18.92 &       0.00 &       8.80 &       8.43 & II \\
SN 2001K &     0.0108 &     -19.50 &       0.00 &       9.07 &       8.74 & II \\
SN 2001P &     0.0207 &     -20.84 &       0.00 &       9.22 &       9.02 & Ia \\
SN 2001R &     0.0141 &     -18.71 &       0.00 &     -99.90 &       8.81 & II \\
SN 2001W &     0.0305 &     -19.85 &       9.09 &       8.96 &       8.56 & II \\
SN 2001X &     0.0050 &     -17.71 &       0.00 &       9.15 &       8.83 & IIP \\
SN 2001Y &     0.0276 &     -21.71 &       8.83 &     -99.90 &       9.26 & IIP \\
SN 2001aa &     0.0205 &     -20.34 &       9.63 &     -99.90 &       8.98 & II \\
SN 2001ae &     0.0232 &     -20.54 &       9.16 &       9.22 &       8.94 & II \\
SN 2001ag &     0.0265 &     -19.50 &       9.03 &       9.09 &       8.86 & II \\
SN 2001ai &     0.0254 &     -20.25 &       8.48 &     -99.90 &       8.79 & Ic \\
SN 2001aj &     0.0264 &     -20.44 &       9.09 &     -99.90 &       8.88 & II \\
SN 2001bp &     0.0948 &     -20.51 &       9.13 &       9.07 &       8.79 & Ia \\
SN 2001cg &     0.0237 &     -20.35 &       7.87 &     -99.90 &       9.84 & Ia \\
SN 2001cm &     0.0120 &     -19.33 &       0.00 &     -99.90 &       8.65 & II \\
SN 2001co &     0.0172 &     -19.94 &       0.00 &     -99.90 &       9.00 & Ib/c \\
SN 2001dc &     0.0071 &     -12.19 &       0.00 &     -99.90 &       8.82 & IIP \\
SN 2001dr &     0.0235 &     -14.83 &       8.59 &     -99.90 &       8.62 & II \\
SN 2001dy &     0.0301 &     -20.11 &       9.09 &       9.16 &       9.03 & II \\
SN 2001em &     0.0195 &     -19.98 &       0.00 &       9.12 &       8.84 & Ic \\
SN 2001er &     0.0162 &     -15.08 &       0.00 &       8.66 &       8.31 & Ia \\
SN 2001eu &     0.1356 &     -20.50 &       8.89 &     -99.90 &       9.05 & Ia \\
SN 2001fe &     0.0135 &     -19.75 &       0.00 &     -99.90 &       9.07 & Ia \\
SN 2001ff &     0.0133 &     -19.43 &       0.00 &       8.99 &       8.66 & II \\
SN 2001fv &     0.0046 &     -18.18 &       0.00 &     -99.90 &       9.00 & II \\
SN 2001gb &     0.0254 &     -20.90 &       9.04 &     -99.90 &       8.94 & Ia \\
SN 2001hg &     0.0081 &     -17.77 &       0.00 &       9.05 &       8.74 & II \\
SN 2001ij &     0.0379 &     -20.19 &       8.93 &     -99.90 &       8.92 & IIP \\
SN 2001im &     0.0750 &     -19.70 &       9.00 &       8.83 &       8.43 & IIb \\
SN 2001in &     0.1986 &     -21.39 &       8.92 &     -99.90 &       8.94 & Ia \\
SN 2001it &     0.0342 &     -20.65 &       8.63 &     -99.90 &       8.92 & II \\
SN 2002G &     0.0336 &     -21.00 &       9.01 &     -99.90 &       9.08 & Ia \\
SN 2002I &     0.0232 &     -20.54 &       9.16 &       9.22 &       8.94 & Ia \\
SN 2002at &     0.0198 &     -15.81 &       0.00 &       9.29 &       8.96 & II \\
SN 2002au &     0.0183 &     -19.70 &       0.00 &     -99.90 &       9.01 & Ia \\
SN 2002aw &     0.0264 &     -19.33 &       8.81 &     -99.90 &       8.98 & Ia \\
SN 2002bf &     0.0244 &     -20.64 &      10.58 &     -99.90 &       8.99 & Ia \\
SN 2002bg &     0.0425 &     -21.26 &       9.00 &     -99.90 &       8.87 & Ia \\
SN 2002bh &     0.0173 &     -20.25 &       0.00 &     -99.90 &       8.85 & II \\
SN 2002bi &     0.0226 &     -17.24 &       0.00 &       8.97 &       8.68 & Ia \\
SN 2002bl &     0.0158 &     -20.09 &       0.00 &       9.12 &       8.91 & Ic-pec \\
SN 2002bn &     0.0266 &     -20.41 &       8.88 &     -99.90 &       9.27 & Ia \\
SN 2002bo &     0.0040 &     -17.59 &       0.00 &     -99.90 &       8.80 & Ia \\
SN 2002br &     0.0340 &     -20.99 &       9.09 &     -99.90 &       8.88 & Ia \\
SN 2002bv &     0.0276 &     -20.92 &       9.07 &     -99.90 &       8.98 & IIn \\
SN 2002bz &     0.0371 &     -21.10 &       8.65 &     -99.90 &       9.02 & Ia \\
SN 2002ca &     0.0109 &     -19.18 &       0.00 &       9.05 &       8.87 & II \\
SN 2002cb &     0.0296 &     -20.48 &       9.09 &       9.06 &       8.77 & IIn \\
SN 2002ce &     0.0069 &     -18.42 &       0.00 &       8.97 &       8.61 & II \\
SN 2002cg &     0.0319 &     -21.02 &       9.15 &       9.28 &       9.07 & Ic \\
SN 2002ch &     0.0370 &     -19.41 &       8.95 &       8.83 &       8.43 & II \\
SN 2002ci &     0.0222 &     -19.08 &       0.00 &     -99.90 &       8.71 & Ia \\
SN 2002cx &     0.0239 &     -19.18 &       0.00 &       8.86 &       8.49 & Ia-pec \\
SN 2002de &     0.0279 &     -21.06 &       8.71 &     -99.90 &       8.97 & Ia \\
SN 2002di &     0.0364 &     -20.90 &       9.00 &     -99.90 &       8.81 & Ia \\
SN 2002ea &     0.0148 &     -20.52 &       0.00 &       9.15 &       8.95 & IIn \\
SN 2002ec &     0.0399 &     -20.76 &       9.09 &     -99.90 &        NaN & Ia \\
SN 2002fs &     0.0383 &     -18.31 &       8.79 &       8.55 &       8.24 & Ia \\
SN 2002gn &     0.0435 &     -20.42 &       8.59 &     -99.90 &       8.99 & Ia \\
SN 2002gr &     0.0910 &     -19.37 &       8.92 &       8.70 &       8.34 & Ia \\
SN 2002hg &     0.0100 &     -16.30 &       0.00 &       8.85 &       8.56 & II \\
SN 2002hm &     0.0115 &     -18.82 &       0.00 &       8.71 &       8.33 & II \\
SN 2002hn &     0.0175 &     -19.84 &       0.00 &       9.12 &       8.73 & Ic \\
SN 2002ho &     0.0090 &     -19.39 &       0.00 &     -99.90 &       8.88 & Ic \\
SN 2002ii &     0.1006 &     -20.94 &       9.12 &       9.18 &       9.00 & Ia \\
SN 2002ik &     0.0317 &     -20.33 &       8.98 &     -99.90 &       8.98 & IIP \\
SN 2002im &     0.2717 &     -20.35 &       8.80 &     -99.90 &       8.74 & Ia \\
SN 2002iq &     0.0557 &     -15.55 &       8.64 &       8.29 &       7.95 & II \\
SN 2002iu &     0.1092 &     -20.19 &       9.09 &     -99.90 &       8.89 & Ia \\
SN 2002ji &     0.0050 &     -15.31 &       0.00 &     -99.90 &       9.05 & Ic \\
SN 2002jo &     0.0090 &     -19.06 &       0.00 &       9.00 &       8.63 & Ia \\
SN 2002ln &     0.1420 &     -21.13 &       9.08 &       9.08 &       8.78 & II \\
SN 2003I &     0.0178 &     -20.20 &       0.00 &       9.01 &       8.75 & Ib \\
SN 2003L &     0.0212 &     -16.09 &       0.00 &       9.11 &       8.85 & Ic \\
SN 2003S &     0.0398 &     -20.10 &       9.02 &       8.92 &       8.59 & Ia \\
SN 2003T &     0.0279 &     -20.88 &       9.01 &     -99.90 &       8.95 & II \\
SN 2003U &     0.0283 &     -20.82 &       9.00 &     -99.90 &       8.83 & Ia \\
SN 2003Y &     0.0169 &     -20.53 &       0.00 &     -99.90 &       9.24 & Ia \\
SN 2003ab &     0.0292 &     -20.47 &       9.10 &     -99.90 &       9.02 & II \\
SN 2003ad &     0.0366 &     -19.86 &       9.12 &     -99.90 &       8.73 & II \\
SN 2003ae &     0.0328 &     -18.12 &       8.71 &     -99.90 &       8.67 & Ia \\
SN 2003af &     0.0206 &     -18.90 &       0.00 &       8.99 &       8.66 & Ia \\
SN 2003ag &     0.0228 &     -20.67 &       0.00 &     -99.90 &       9.02 & Ia \\
SN 2003ai &     0.0362 &     -19.74 &       9.11 &       9.11 &       8.80 & Ia \\
SN 2003aq &     0.0189 &     -19.57 &       0.00 &       8.95 &       8.54 & II \\
SN 2003bh &     0.0893 &     -20.51 &       9.06 &       8.94 &       8.55 & Ia \\
SN 2003bi &     0.0922 &     -21.83 &       9.07 &     -99.90 &       8.98 & Ia \\
SN 2003bk &     0.0042 &     -17.40 &       0.00 &     -99.90 &       8.74 & II \\
SN 2003bl &     0.0145 &     -20.43 &       0.00 &       9.26 &       9.01 & II \\
SN 2003bm &     0.0264 &     -20.19 &       8.82 &     -99.90 &       8.73 & Ic \\
SN 2003bp &     0.0204 &     -18.23 &       0.00 &       8.99 &       8.70 & Ib \\
SN 2003cg &     0.0044 &     -20.03 &       0.00 &     -99.90 &       8.82 & Ia \\
SN 2003ci &     0.0304 &     -21.29 &       9.13 &       9.17 &       8.96 & II \\
SN 2003cq &     0.0332 &     -22.29 &       8.91 &     -99.90 &       9.30 & Ia \\
SN 2003cr &     0.0362 &     -21.69 &       8.43 &     -99.90 &       9.22 & Ic \\
SN 2003da &     0.0138 &     -17.37 &       0.00 &       8.77 &       8.49 & II \\
SN 2003db &     0.0268 &     -19.84 &       9.13 &     -99.90 &       8.75 & II \\
SN 2003dg &     0.0184 &     -12.42 &       0.00 &       8.94 &       8.63 & Ib/c \\
SN 2003dr &     0.0075 &     -18.47 &       0.00 &       9.00 &       8.74 & Ib/c \\
SN 2003ds &     0.0299 &     -19.72 &       9.00 &       8.93 &       8.63 & Ic \\
SN 2003du &     0.0064 &     -10.03 &       0.00 &       8.35 &       8.19 & Ia \\
SN 2003ed &     0.0045 &     -15.22 &       0.00 &       8.93 &       8.60 & II \\
SN 2003eh &     0.0254 &     -20.30 &       9.14 &       9.16 &       8.84 & Ia \\
SN 2003ei &     0.0264 &     -18.65 &     135.29 &       8.74 &       8.52 & IIn \\
SN 2003ej &     0.0169 &     -19.79 &       0.00 &     -99.90 &       8.76 & II \\
SN 2003el &     0.0187 &     -20.46 &       0.00 &       9.20 &       9.03 & Ic \\
SN 2003ez &     0.0480 &     -21.16 &       9.13 &       9.17 &       8.89 & Ia \\
SN 2003fd &     0.0601 &     -21.98 &       9.14 &     -99.90 &       9.07 & Ia \\
SN 2003ge &     0.0335 &     -20.61 &       9.08 &     -99.90 &       9.01 & Ia \\
SN 2003gp &     0.0332 &     -21.31 &       9.09 &     -99.90 &        NaN & II \\
SN 2003hj &     0.0761 &     -21.41 &       9.12 &       9.12 &       8.84 & Ia \\
SN 2003ia &     0.0298 &     -21.35 &       9.00 &     -99.90 &       9.13 & Ia \\
SN 2003ic &     0.0554 &     -22.54 &       8.89 &     -99.90 &       9.42 & Ia \\
SN 2003jb &     0.0417 &     -21.95 &       9.25 &     -99.90 &       9.21 & Ia \\
SN 2003je &     0.0251 &     -20.92 &       8.47 &     -99.90 &       8.99 & II \\
SN 2003jp &     0.0824 &     -21.82 &       8.46 &     -99.90 &       8.82 & Ib/c \\
SN 2003kc &     0.0332 &     -21.10 &       8.78 &     -99.90 &       8.95 & Ia \\
SN 2003ke &     0.0204 &     -20.11 &       0.00 &       9.08 &       8.92 & IIn \\
SN 2003kl &     0.3352 &     -21.01 &       9.11 &     -99.90 &       9.25 & Ia \\
SN 2003kw &     0.0263 &     -20.45 &       8.99 &     -99.90 &       9.06 & II \\
SN 2003kz &     0.0504 &     -20.85 &       9.38 &     -99.90 &       8.95 & Ia \\
SN 2003la &     0.0307 &     -20.34 &       9.08 &       9.11 &       8.82 & II \\
SN 2003ld &     0.0139 &     -14.93 &       0.00 &       8.78 &       8.46 & II \\
SN 2003lx &     0.0377 &     -20.44 &       8.65 &     -99.90 &       8.82 & Ia \\
SN 2003ly &     0.0936 &     -19.19 &       8.68 &       8.60 &       8.31 & Ia \\
SN 2004C &     0.0057 &     -18.72 &       0.00 &       9.05 &       8.80 & Ic \\
SN 2004D &     0.0206 &     -20.19 &      10.14 &       9.08 &       8.79 & II \\
SN 2004E &     0.0298 &     -18.74 &       8.86 &       8.81 &       8.51 & Ia \\
SN 2004H &     0.0316 &     -21.62 &       9.04 &     -99.90 &       9.17 & Ia \\
SN 2004I &     0.0267 &     -21.23 &       8.69 &     -99.90 &       9.00 & II \\
SN 2004L &     0.0323 &     -20.82 &       8.86 &     -99.90 &       8.92 & Ia \\
SN 2004P &     0.0236 &     -21.22 &       0.00 &       9.19 &       9.03 & Ia \\
SN 2004T &     0.0215 &     -19.91 &       0.00 &     -99.90 &       8.97 & II \\
SN 2004V &     0.0403 &     -19.14 &       8.86 &       8.72 &       8.38 & II \\
SN 2004Y &     0.0684 &     -21.06 &       8.94 &     -99.90 &       9.17 & Ia \\
SN 2004am &     0.0007 &     -10.19 &       0.00 &     -99.90 &       9.13 & II \\
SN 2004an &     0.0299 &     -20.84 &       8.90 &     -99.90 &       9.00 & II \\
SN 2004ap &     0.0240 &     -20.13 &       8.87 &     -99.90 &       9.28 & Ia \\
SN 2004aq &     0.0139 &     -19.79 &       0.00 &       9.00 &       8.78 & II \\
SN 2004as &     0.0314 &     -18.67 &       8.89 &       8.54 &       8.13 & Ia \\
SN 2004at &     0.0220 &     -16.48 &       0.00 &       8.67 &       8.30 & Ia \\
SN 2004az &     0.0284 &     -17.49 &       9.10 &       8.99 &       8.67 & Ia \\
SN 2004bd &     0.0085 &     -18.40 &       0.00 &       9.09 &       8.86 & Ia \\
SN 2004bf &     0.0174 &     -19.05 &       0.00 &       8.94 &       8.69 & Ic \\
SN 2004bg &     0.0211 &     -20.08 &       0.00 &     -99.90 &       8.73 & Ia \\
SN 2004bl &     0.0174 &     -19.33 &       0.00 &       8.57 &       8.22 & Ia \\
SN 2004bm &     0.0042 &     -18.53 &       0.00 &       9.27 &       8.98 & Ic \\
SN 2004bn &     0.0217 &     -20.60 &       7.90 &       9.17 &       8.95 & II \\
SN 2004bp &     0.0298 &     -20.31 &       9.04 &     -99.90 &       9.02 & Ia \\
SN 2004br &     0.0231 &     -20.44 &       0.00 &     -99.90 &       8.89 & Ia-pec \\
SN 2004bu &     0.0188 &     -15.42 &       0.00 &       8.70 &       8.24 & Ic \\
SN 2004cc &     0.0074 &     -19.74 &       0.00 &       9.23 &       9.06 & Ic \\
SN 2004ci &     0.0143 &     -13.51 &       0.00 &       9.17 &       8.93 & II \\
SN 2004cj &     0.1019 &     -20.94 &       9.15 &       9.15 &       8.93 & Ia \\
SN 2004ck &     0.0294 &     -15.37 &       8.59 &     -99.90 &       8.65 & Ia \\
SN 2004cl &     0.1121 &     -21.04 &       9.05 &     -99.90 &       8.77 & Ia \\
SN 2004cm &     0.0046 &     -17.47 &       0.00 &       8.73 &       8.40 & II \\
SN 2004cn &     0.0244 &     -17.30 &       9.00 &     -99.90 &       8.27 & Ia \\
SN 2004cv &     0.0371 &     -20.69 &       8.65 &     -99.90 &       8.95 & Ia \\
SN 2004dg &     0.0045 &     -17.04 &       0.00 &     -99.90 &       8.89 & II \\
SN 2004eb &     0.0285 &     -20.49 &       8.82 &       8.81 &       8.51 & II \\
SN 2004el &     0.0263 &     -19.25 &       9.03 &       8.93 &       8.53 & II \\
SN 2004ey &     0.0158 &     -19.77 &       0.00 &       9.12 &       8.72 & Ia \\
SN 2004ez &     0.0056 &     -14.33 &       0.00 &       9.07 &       8.80 & II \\
SN 2004fc &     0.0062 &     -19.08 &       0.00 &       9.03 &       8.64 & II \\
SN 2004fw &     0.0309 &     -20.88 &       8.96 &     -99.90 &       8.82 & Ia \\
SN 2004gj &     0.0205 &     -20.18 &       0.00 &       8.99 &       8.66 & IIb \\
SN 2004gk &    -0.0005 &       6.67 &       0.00 &       8.68 &       8.23 & Ic \\
SN 2004gr &     0.0240 &     -16.14 &       0.00 &       8.81 &       8.48 & II \\
SN 2004gs &     0.0274 &     -20.52 &       8.90 &     -99.90 &       8.97 & Ia \\
SN 2004gu &     0.0456 &     -19.05 &       9.06 &     -99.90 &       8.77 & Ia \\
SN 2004hu &     0.0478 &     -19.96 &       9.11 &     -99.90 &        NaN & Ia \\
SN 2004hw &     0.0599 &     -17.65 &       8.71 &       8.21 &       7.84 & Ia \\
SN 2004hy &     0.0581 &     -19.52 &       8.80 &       8.69 &       8.37 & II \\
SN 2004hz &     0.1427 &     -20.57 &       9.01 &     -99.90 &       8.96 & Ia \\
SN 2004ic &     0.0934 &     -21.32 &       9.00 &     -99.90 &       9.04 & II \\
SN 2004ie &     0.0513 &     -19.12 &       9.01 &       8.86 &       8.51 & Ia \\
SN 2004il &     0.1102 &     -20.90 &       8.41 &     -99.90 &       8.34 & Ia \\
SN 2004im &     0.3856 &     -22.10 &       9.12 &     -99.90 &        NaN & Ia \\
SN 2004in &     0.1604 &     -21.21 &       9.11 &     -99.90 &       9.21 & Ia \\
SN 2005C &     0.0459 &     -20.02 &       8.81 &     -99.90 &       8.93 & Ib \\
SN 2005H &     0.0128 &     -16.24 &       0.00 &       9.11 &       8.85 & II \\
SN 2005J &     0.0139 &     -19.79 &       0.00 &       9.00 &       8.78 & II \\
SN 2005K &     0.0274 &     -19.89 &       8.98 &       8.93 &       8.60 & II \\
SN 2005M &     0.0247 &     -16.90 &       0.00 &       8.83 &       8.50 & Ia \\
SN 2005R &     0.0369 &     -21.34 &       8.91 &     -99.90 &       8.90 & IIn \\
SN 2005S &     0.0198 &     -20.28 &       0.00 &       9.08 &       8.66 & Ia \\
SN 2005U &     0.0105 &     -12.22 &       0.00 &     -99.90 &       8.73 & II \\
SN 2005X &     0.0037 &     -16.66 &       0.00 &     -99.90 &       8.55 & Ia \\
SN 2005Y &     0.0164 &     -18.71 &       0.00 &       8.82 &       8.42 & II \\
SN 2005Z &     0.0193 &     -20.65 &       0.00 &       9.26 &       9.17 & II \\
SN 2005ag &     0.0795 &     -21.50 &       8.86 &     -99.90 &       9.25 & Ia \\
SN 2005au &     0.0189 &     -17.84 &       0.00 &       8.92 &       8.60 & II \\
SN 2005az &     0.0084 &     -19.13 &       0.00 &       8.81 &       8.51 & Ic \\
SN 2005bb &     0.0091 &     -13.56 &       0.00 &       8.86 &       8.58 & Ic \\
SN 2005bc &     0.0121 &     -19.61 &       0.00 &       9.31 &       9.05 & Ia \\
SN 2005be &     0.0336 &     -20.15 &       9.77 &     -99.90 &       9.34 & Ia \\
SN 2005bg &     0.0230 &     -20.13 &       0.00 &       9.04 &       8.67 & Ia \\
SN 2005bh &     0.0217 &     -20.25 &       0.00 &       9.13 &       8.79 & Ic \\
SN 2005bi &     0.0330 &     -21.32 &       8.39 &     -99.90 &       9.25 & II \\
SN 2005bk &     0.0244 &     -20.56 &       9.09 &       9.09 &       8.87 & Ic \\
SN 2005bm &     0.1034 &     -22.09 &       8.52 &     -99.90 &       9.09 & Ia \\
SN 2005bn &     0.0284 &     -18.33 &       9.06 &       9.05 &       8.82 & II \\
SN 2005bv &     0.0357 &     -18.95 &       8.87 &       8.73 &       8.32 & Ia \\
SN 2005ca &     0.1504 &     -20.84 &       9.10 &     -99.90 &       8.60 & Ia \\
SN 2005cg &     0.0318 &     -16.25 &       8.65 &       8.29 &       7.95 & Ia \\
SN 2005ci &     0.0076 &     -18.02 &       0.00 &       8.72 &       8.31 & II \\
SN 2005cl &     0.0258 &     -21.18 &       9.01 &     -99.90 &       9.70 & IIn \\
SN 2005cr &     0.0214 &     -18.74 &     159.94 &       8.94 &       8.57 & Ia \\
SN 2005dh &     0.0146 &     -19.86 &       0.00 &     -99.90 &       8.76 & Ia \\
SN 2005ed &     0.0865 &     -20.64 &       8.68 &     -99.90 &       9.32 & Ia \\
SN 2005eh &     0.1249 &     -20.07 &       8.87 &       8.77 &       8.37 & Ia \\
SN 2005en &     0.0173 &     -20.46 &       0.00 &       9.22 &       8.97 & II \\
SN 2005eo &     0.0173 &     -20.46 &       0.00 &       9.22 &       8.97 & Ic \\
SN 2005ez &     0.1298 &     -19.83 &       8.92 &     -99.90 &       8.64 & Ia \\
SN 2005fh &     0.1190 &     -20.54 &       9.12 &     -99.90 &       9.22 & Ia \\
SN 2005fr &     0.0469 &     -21.06 &       8.93 &     -99.90 &       9.21 & Ia \\
SN 2005fv &     0.1181 &     -20.49 &       8.68 &     -99.90 &       8.59 & Ia \\
SN 2005gb &     0.0864 &     -20.62 &       8.97 &     -99.90 &       9.08 & Ia \\
SN 2005gi &     0.0505 &     -18.06 &       7.36 &     -99.90 &       8.39 & II \\
SN 2005gm &     0.0212 &     -20.59 &       0.00 &     -99.90 &       8.88 & II \\
SN 2005gp &     0.3561 &     -22.27 &       9.01 &     -99.90 &       8.62 & Ia \\
SN 2005hj &     0.0574 &     -18.12 &       8.85 &       8.77 &       8.52 & Ia \\
SN 2005hk &     0.0130 &     -18.88 &       0.00 &       8.67 &       8.36 & Ia-pec \\
SN 2005hl &     0.0232 &     -20.09 &       0.00 &       9.16 &       8.87 & Ib \\
SN 2005ho &     0.0628 &     -19.91 &       8.77 &       8.68 &       8.28 & Ia \\
SN 2005hy &     0.2115 &     -20.33 &       8.65 &     -99.90 &       8.34 & Ia \\
SN 2005ij &     0.1245 &     -20.52 &       8.75 &     -99.90 &       8.70 & Ia \\
SN 2005ip &     0.0077 &     -13.84 &       0.00 &       9.13 &       8.86 & II \\
SN 2005ir &     0.0763 &     -20.33 &       9.08 &       9.05 &       8.76 & Ia \\
SN 2005it &     0.3097 &     -21.34 &       8.41 &     -99.90 &       9.74 & Ia \\
SN 2005je &     0.0939 &     -20.96 &       8.91 &     -99.90 &       8.69 & Ia \\
SN 2005jf &     0.3093 &     -22.03 &       9.13 &     -99.90 &       8.68 & Ia \\
SN 2005jz &     0.0836 &     -20.41 &       9.15 &     -99.90 &       9.52 & Ia \\
SN 2005kb &     0.0153 &     -17.44 &       0.00 &       8.35 &       7.97 & II \\
SN 2005kf &     0.0150 &     -17.03 &       0.00 &       8.81 &       8.42 & Ic \\
SN 2005kk &     0.0173 &     -20.18 &       0.00 &       8.98 &       8.62 & II \\
SN 2005kl &     0.0035 &     -12.30 &       0.00 &       9.09 &       8.68 & Ic \\
SN 2005km &     0.0279 &     -20.47 &       8.48 &     -99.90 &       8.87 & Ia \\
SN 2005kt &     0.0653 &     -20.07 &      -4.10 &     -99.90 &       9.29 & Ia \\
SN 2005kw &     0.0705 &     -20.20 &       9.07 &       8.93 &       8.60 & Ia \\
SN 2005lc &     0.0136 &     -15.78 &       0.00 &     -99.90 &       7.69 & II \\
SN 2005lh &     0.1861 &     -21.96 &       9.11 &     -99.90 &        NaN & Ia \\
SN 2005lk &     0.1042 &     -21.32 &       9.00 &     -99.90 &       8.94 & Ia \\
SN 2005lm &     0.0847 &     -18.61 &       8.85 &       8.70 &       8.33 & II \\
SN 2005ln &     0.1550 &     -21.54 &       9.08 &     -99.90 &       8.95 & Ia \\
SN 2005lt &     0.0200 &     -19.95 &       0.00 &       9.15 &       8.81 & Ia \\
SN 2005mb &     0.0238 &     -21.16 &       9.12 &       9.24 &       9.09 & II \\
SN 2005mc &     0.0251 &     -20.76 &       8.71 &     -99.90 &       9.01 & Ia \\
SN 2005mf &     0.0267 &     -20.37 &       9.10 &       9.06 &       8.86 & Ic \\
SN 2005nb &     0.0237 &      -9.73 &       0.00 &       8.57 &       8.14 & Ic \\
SN 2006M &     0.0154 &     -18.21 &       0.00 &       8.67 &       8.37 & IIn \\
SN 2006R &     0.0338 &     -21.33 &       9.03 &     -99.90 &       9.25 & Ia \\
SN 2006S &     0.0322 &     -20.42 &       8.79 &     -99.90 &       9.16 & Ia \\
SN 2006W &     0.0158 &     -19.23 &       0.00 &     -99.90 &       8.78 & II \\
SN 2006aa &     0.0207 &     -20.84 &       0.00 &       9.22 &       9.02 & IIn \\
SN 2006ac &     0.0231 &     -21.27 &       0.00 &     -99.90 &       9.18 & Ia \\
SN 2006ae &     0.1556 &     -21.35 &       9.07 &     -99.90 &       8.85 & Ia \\
SN 2006ak &     0.0379 &     -20.48 &       8.62 &     -99.90 &       9.09 & Ia \\
SN 2006am &     0.0089 &     -19.18 &       0.00 &       8.73 &       8.37 & IIn \\
SN 2006aq &     0.0554 &     -21.61 &       8.97 &     -99.90 &       8.89 & II \\
SN 2006ar &     0.0225 &     -19.39 &       0.00 &       9.07 &       8.68 & Ia \\
SN 2006ay &     0.0153 &     -18.37 &       0.00 &       8.54 &       8.10 & Ia \\
SN 2006az &     0.0311 &     -21.62 &       8.74 &     -99.90 &       8.98 & Ia \\
SN 2006bb &     0.0247 &     -20.96 &       9.04 &     -99.90 &       8.89 & Ia \\
SN 2006be &     0.0071 &     -16.11 &       0.00 &       8.83 &       8.62 & II \\
SN 2006bf &     0.0239 &     -20.42 &     -68.10 &     -99.90 &       8.90 & Ib \\
SN 2006bj &     0.0377 &     -19.13 &       8.91 &       8.79 &       8.44 & II \\
SN 2006bk &     0.0494 &     -22.34 &       9.10 &     -99.90 &        NaN & Ia \\
SN 2006bl &     0.0324 &     -20.89 &       8.96 &     -99.90 &       8.72 & II \\
SN 2006bm &     0.0684 &     -21.02 &       8.77 &     -99.90 &       9.12 & Ia \\
SN 2006br &     0.0247 &     -20.98 &       0.00 &     -99.90 &       8.83 & Ia \\
SN 2006bv &     0.0083 &     -18.57 &       0.00 &     -99.90 &       8.47 & IIn \\
SN 2006bw &     0.0300 &     -18.30 &       0.00 &     -99.90 &       7.51 & Ia \\
SN 2006by &     0.0187 &     -20.74 &       0.00 &     -99.90 &       9.10 & II \\
SN 2006cb &     0.0256 &     -21.24 &       8.62 &     -99.90 &       8.98 & Ib \\
SN 2006cc &     0.0329 &     -20.25 &       8.86 &     -99.90 &       8.98 & Ia \\
SN 2006cd &     0.0368 &     -19.94 &       9.06 &       8.95 &       8.58 & IIP \\
SN 2006cf &     0.0415 &     -21.52 &       8.87 &     -99.90 &       9.16 & Ia \\
SN 2006cg &     0.0279 &     -19.32 &       9.02 &     -99.90 &        NaN & Ia \\
SN 2006cj &     0.0677 &     -20.27 &       9.02 &       9.05 &       8.82 & Ia \\
SN 2006ck &     0.0244 &     -20.48 &       6.66 &     -99.90 &       8.90 & Ic \\
SN 2006cp &     0.0223 &     -20.17 &       0.00 &       9.00 &       8.66 & Ia \\
SN 2006cq &     0.0484 &     -21.63 &       8.97 &     -99.90 &       8.88 & Ia \\
SN 2006cr &     0.0275 &     -20.69 &       8.97 &     -99.90 &       9.02 & II \\
SN 2006ct &     0.0314 &     -19.73 &       8.47 &     -99.90 &       8.58 & Ia \\
SN 2006cu &     0.0285 &     -20.66 &       9.09 &       9.07 &       8.87 & IIn \\
SN 2006cw &     0.0612 &     -19.86 &       8.90 &       8.82 &       8.46 & II \\
SN 2006cy &     0.0357 &     -20.46 &       9.08 &     -99.90 &       9.05 & IIn \\
SN 2006da &     0.0411 &     -20.32 &       8.78 &     -99.90 &       9.01 & Ia \\
SN 2006db &     0.0231 &     -17.55 &       8.59 &       8.33 &       8.07 & IIn \\
SN 2006dh &     0.0601 &     -21.98 &       9.14 &     -99.90 &       9.07 & Ia \\
SN 2006dk &     0.0163 &     -20.38 &       0.00 &     -99.90 &       9.12 & Ib \\
SN 2006dl &     0.0217 &     -20.00 &       0.00 &       9.05 &       8.77 & II \\
SN 2006dy &     0.0076 &     -18.99 &       0.00 &     -99.90 &       9.33 & Ia \\
SN 2006ed &     0.0169 &     -19.74 &       0.00 &       9.01 &       8.72 & II \\
SN 2006ef &     0.0178 &     -20.20 &       0.00 &     -99.90 &       9.47 & Ia \\
SN 2006ej &     0.0204 &     -19.77 &       8.42 &     -99.90 &        NaN & Ia \\
SN 2006eq &     0.0494 &     -19.49 &       9.21 &     -99.90 &       8.89 & Ia \\
SN 2006er &     0.0843 &     -20.70 &       8.86 &     -99.90 &       9.68 & Ia \\
SN 2006fd &     0.0799 &     -20.99 &       9.10 &     -99.90 &       9.22 & Ia \\
SN 2006fi &     0.2306 &     -21.75 &       8.81 &       8.95 &       8.65 & Ia \\
SN 2006fl &     0.1717 &     -20.95 &       9.06 &     -99.90 &       8.50 & Ia \\
SN 2006fo &     0.0207 &     -20.12 &       6.14 &       9.01 &       8.86 & Ic \\
SN 2006fs &     0.0991 &     -20.65 &       8.92 &       8.94 &       8.71 & Ia \\
SN 2006gb &     0.2660 &     -21.68 &       9.13 &     -99.90 &       8.85 & Ia \\
SN 2006gd &     0.1547 &     -21.17 &       9.06 &     -99.90 &       8.60 & IIP \\
SN 2006gf &     0.1164 &     -22.34 &       9.03 &     -99.90 &        NaN & Ia \\
SN 2006gl &     0.2654 &     -20.94 &       9.01 &       9.02 &       8.81 & Ia \\
SN 2006gq &     0.0697 &     -21.24 &       9.09 &     -99.90 &       8.89 & II \\
SN 2006gs &     0.0193 &     -20.44 &       0.00 &     -99.90 &       9.21 & II \\
SN 2006ha &     0.0308 &     -20.88 &       9.14 &       9.19 &       8.99 & Ia \\
SN 2006hd &     0.2983 &     -21.53 &       8.96 &       8.93 &       8.62 & Ia \\
SN 2006hq &     0.0685 &     -20.18 &       8.99 &     -99.90 &       8.88 & Ia \\
SN 2006hx &     0.0454 &     -19.98 &       9.06 &     -99.90 &       9.10 & Ia \\
SN 2006ia &     0.1749 &     -22.29 &       9.03 &     -99.90 &        NaN & Ia \\
SN 2006iq &     0.0789 &     -21.05 &       9.11 &     -99.90 &       9.10 & Ia \\
SN 2006iv &     0.0081 &     -17.49 &       0.00 &       8.53 &       8.16 & IIb \\
SN 2006iw &     0.0308 &     -18.64 &       8.87 &       8.83 &       8.48 & II \\
SN 2006ja &     0.1072 &     -19.94 &       8.40 &     -99.90 &       9.15 & Ia \\
SN 2006jc &     0.0056 &     -11.71 &       0.00 &       8.49 &       8.15 & Ib/c \\
SN 2006jw &     0.2495 &     -21.92 &       9.11 &     -99.90 &       8.31 & Ia \\
SN 2006jz &     0.1994 &     -21.72 &       0.00 &     -99.90 &       8.74 & Ia \\
SN 2006kd &     0.1363 &     -20.34 &       9.10 &     -99.90 &       8.68 & Ia \\
SN 2006kn &     0.1202 &     -19.41 &       8.50 &       8.42 &       8.00 & II \\
SN 2006kr &     0.1041 &     -19.15 &       8.77 &       8.62 &       8.23 & Ia \\
SN 2006kw &     0.1854 &     -20.37 &       8.96 &       8.81 &       8.50 & Ia \\
SN 2006kx &     0.1599 &     -20.31 &       9.05 &     -99.90 &       9.06 & Ia \\
SN 2006lv &     0.0083 &     -18.56 &       0.00 &       9.01 &       8.61 & Ib/c \\
SN 2006nd &     0.1288 &     -21.06 &       9.08 &       9.06 &       8.81 & Ia \\
SN 2006ne &     0.0466 &     -19.09 &       9.10 &     -99.90 &       8.85 & Ia \\
SN 2006ni &     0.2246 &     -19.73 &       8.92 &       8.85 &       8.52 & Ia \\
SN 2006nm &     0.3109 &     -22.02 &       9.07 &     -99.90 &        NaN & Ia \\
SN 2006nn &     0.1969 &     -20.02 &       9.12 &     -99.90 &        NaN & Ia \\
SN 2006ns &     0.1199 &     -20.33 &       8.75 &       8.61 &       8.27 & II \\
SN 2006nt &     0.1984 &     -19.64 &       8.60 &       8.30 &       8.02 & Ia \\
SN 2006ny &     0.0786 &     -19.53 &       8.55 &     -99.90 &       8.64 & IIP \\
SN 2006ob &     0.0592 &     -21.96 &       8.95 &     -99.90 &       8.91 & Ia \\
SN 2006ol &     0.1191 &     -21.40 &       8.58 &     -99.90 &       9.33 & Ia \\
SN 2006om &     0.0562 &     -19.02 &       8.74 &       8.54 &       8.35 & Ia \\
SN 2006on &     0.0719 &     -19.93 &       8.42 &     -99.90 &       8.89 & Ia \\
SN 2006op &     0.0341 &     -18.72 &       8.75 &     -99.90 &       8.55 & Ia \\
SN 2006ou &     0.2469 &     -21.07 &       9.02 &     -99.90 &       9.32 & Ia \\
SN 2006ov &     0.0054 &     -17.73 &       0.00 &       9.19 &       8.87 & II \\
SN 2006pg &     0.3162 &     -22.41 &       9.02 &     -99.90 &       7.98 & Ia \\
SN 2006qk &     0.0583 &     -17.99 &       8.98 &       8.93 &       8.64 & Ic \\
SN 2006qn &     0.0216 &     -19.86 &     118.52 &     -99.90 &       8.68 & II \\
SN 2006rz &     0.0309 &     -18.49 &       8.57 &       8.54 &       8.14 & Ia \\
SN 2006ss &     0.0120 &     -19.13 &       0.00 &       8.96 &       8.55 & IIb \\
SN 2006su &     0.0405 &     -20.87 &       9.16 &       9.20 &       8.99 & Ia \\
SN 2006sy &     0.3656 &     -21.31 &       9.12 &     -99.90 &        NaN & Ia \\
SN 2006te &     0.0315 &     -20.37 &       9.08 &       9.09 &       8.92 & Ia \\
SN 2007F &     0.0236 &     -20.23 &       9.07 &       9.02 &       8.79 & Ia \\
SN 2007I &     0.0216 &     -16.79 &       0.00 &       8.36 &       8.06 & Ic \\
SN 2007K &     0.0220 &     -20.29 &     139.18 &     -99.90 &       8.92 & IIn \\
SN 2007O &     0.0362 &     -21.24 &       9.06 &     -99.90 &       9.01 & Ia \\
SN 2007Q &     0.0291 &     -21.60 &       8.73 &     -99.90 &       9.21 & II \\
SN 2007R &     0.0308 &     -21.45 &       8.89 &     -99.90 &       9.50 & Ia \\
SN 2007S &     0.0139 &     -19.43 &       0.00 &       9.05 &       8.81 & Ia \\
SN 2007T &     0.0135 &     -19.47 &       0.00 &     -99.90 &       8.95 & II \\
SN 2007ag &     0.0207 &     -19.07 &       0.00 &       8.98 &       8.66 & Ib \\
SN 2007an &     0.0115 &     -19.75 &       0.00 &       9.11 &       8.74 & II \\
SN 2007ap &     0.1402 &     -21.61 &       8.82 &       8.08 &       8.05 & Ia \\
SN 2007av &     0.0046 &     -18.04 &       0.00 &       9.01 &       8.76 & II \\
SN 2007bf &     0.0177 &     -19.85 &       0.00 &     -99.90 &       8.99 & II \\
SN 2007bk &     0.0321 &     -18.02 &       8.28 &       8.21 &       7.84 & Ia \\
SN 2007bo &     0.0436 &     -18.55 &       8.72 &       8.57 &       8.25 & II \\
SN 2007bp &     0.0279 &     -20.53 &       9.12 &     -99.90 &       9.06 & II \\
SN 2007bt &     0.0436 &     -19.20 &       8.61 &     -99.90 &       8.48 & II \\
SN 2007bv &     0.0465 &     -21.19 &       9.12 &       9.13 &       8.97 & II \\
SN 2007by &     0.0419 &     -20.35 &       9.11 &     -99.90 &       8.91 & II \\
SN 2007bz &     0.0222 &     -19.62 &       0.00 &       8.61 &       8.33 & Ia \\
SN 2007cm &     0.0164 &     -19.80 &       0.00 &     -99.90 &       9.11 & IIn \\
SN 2007cn &     0.0254 &     -20.31 &       8.90 &     -99.90 &       8.95 & Ia \\
SN 2007cy &     0.0562 &     -19.47 &       8.87 &       8.63 &       8.18 & Ia \\
SN 2007dd &     0.0538 &     -20.72 &       8.92 &     -99.90 &       9.17 & Ia \\
SN 2007de &     0.1540 &     -21.25 &       8.48 &     -99.90 &       8.86 & Ia \\
SN 2007dm &     0.0896 &     -22.19 &       9.12 &     -99.90 &       8.99 & Ia \\
SN 2007do &     0.0513 &     -19.93 &       8.98 &       8.92 &       8.59 & Ia \\
SN 2007dp &     0.0329 &     -18.28 &       8.76 &       8.62 &       8.26 & II \\
SN 2007ds &     0.1295 &     -21.21 &       9.14 &     -99.90 &       8.76 & Ia \\
SN 2007dv &     0.0832 &     -19.89 &       9.04 &     -99.90 &       8.77 & Ia \\
SN 2007dw &     0.0517 &     -20.58 &       9.14 &       9.08 &       8.68 & II \\
SN 2007dz &     0.0337 &     -13.70 &       8.65 &     -99.90 &       7.94 & Ia \\
SN 2007ed &     0.0743 &     -20.34 &       9.14 &       9.15 &       8.91 & II \\
SN 2007ee &     0.0457 &     -19.82 &       8.96 &     -99.90 &       8.90 & Ia \\
SN 2007eg &     0.0959 &     -20.65 &       8.94 &       8.81 &       8.46 & Ia \\
SN 2007eh &     0.0610 &     -21.09 &       8.84 &     -99.90 &       8.79 & II \\
SN 2007ek &     0.0757 &     -19.93 &       9.07 &     -99.90 &        NaN & Ia \\
SN 2007er &     0.0771 &     -19.61 &       8.86 &       8.62 &       8.20 & II \\
SN 2007es &     0.0274 &     -20.11 &       9.08 &     -99.90 &       8.89 & II \\
SN 2007ew &     0.0365 &     -18.01 &       8.75 &     -99.90 &       8.28 & II \\
SN 2007fd &     0.0669 &     -21.81 &       8.45 &     -99.90 &       9.02 & Ia \\
SN 2007fe &     0.0331 &     -18.88 &       8.80 &       8.71 &       8.33 & II \\
SN 2007fg &     0.0258 &     -18.09 &       8.81 &       8.70 &       8.24 & II \\
SN 2007fx &     0.0592 &     -20.28 &       9.10 &       9.06 &       8.74 & Ia \\
SN 2007fy &     0.0455 &     -20.11 &       8.98 &       8.93 &       8.63 & II \\
SN 2007fz &     0.0144 &     -16.86 &       0.00 &       8.56 &       8.18 & II \\
SN 2007gi &     0.0050 &     -21.00 &       0.00 &     -99.90 &       8.95 & Ia \\
SN 2007gw &     0.0163 &     -20.38 &       0.00 &     -99.90 &       9.12 & II \\
SN 2007hh &     0.1078 &     -21.06 &       9.21 &     -99.90 &        NaN & Ia \\
SN 2007hk &     0.0461 &     -19.85 &       9.00 &     -99.90 &       8.96 & Ia \\
SN 2007hm &     0.0251 &     -18.88 &       8.92 &       8.80 &       8.44 & II \\
SN 2007ht &     0.0728 &     -20.38 &       9.10 &     -99.90 &       8.88 & Ia \\
SN 2007hu &     0.0352 &     -21.44 &       8.72 &     -99.90 &       8.78 & Ia \\
SN 2007hw &     0.0620 &     -17.86 &       8.93 &       8.92 &       8.59 & II \\
SN 2007hy &     0.1814 &     -22.11 &      11.32 &     -99.90 &       8.70 & Ia \\
SN 2007hz &     0.1393 &     -21.59 &       9.17 &     -99.90 &       8.91 & Ia \\
SN 2007ia &     0.1310 &     -21.61 &       9.08 &     -99.90 &       9.09 & Ia \\
SN 2007ib &     0.0345 &     -19.91 &       9.09 &       9.01 &       8.65 & II \\
SN 2007id &     0.1603 &     -20.53 &       8.54 &     -99.90 &        NaN & Ia \\
SN 2007ie &     0.0934 &     -18.44 &       8.51 &       8.33 &       7.92 & Ia \\
SN 2007il &     0.0214 &     -20.71 &       0.00 &       9.08 &       8.88 & II \\
SN 2007is &     0.0295 &     -20.98 &       9.11 &       9.13 &       9.04 & Ia \\
SN 2007ix &     0.0938 &     -19.10 &       8.88 &     -99.90 &       8.19 & Ia \\
SN 2007ja &     0.0847 &     -21.16 &       9.10 &       9.13 &       8.83 & IIP \\
SN 2007jd &     0.0726 &     -20.17 &       9.17 &     -99.90 &       8.80 & Ia \\
SN 2007jf &     0.0696 &     -18.93 &       8.80 &       8.42 &       8.08 & IIP \\
SN 2007jg &     0.0371 &     -18.12 &       8.64 &       8.69 &       8.35 & Ia \\
SN 2007ji &     0.0808 &     -20.51 &       8.81 &     -99.90 &       8.91 & Ia \\
SN 2007jk &     0.0410 &     -18.91 &       8.97 &       8.81 &       8.45 & Ia \\
SN 2007js &     0.1464 &     -20.93 &       9.05 &     -99.90 &       8.88 & Ia \\
SN 2007jt &     0.1447 &     -20.79 &       9.07 &     -99.90 &       8.68 & Ia \\
SN 2007jw &     0.1368 &     -21.45 &       8.92 &     -99.90 &       9.11 & Ia \\
SN 2007kd &     0.0242 &     -19.32 &       5.85 &       8.83 &       8.47 & Ia \\
SN 2007kl &     0.2571 &     -22.08 &       3.05 &     -99.90 &       9.02 & Ia \\
SN 2007kv &     0.3295 &     -21.60 &       9.03 &     -99.90 &       8.98 & Ia \\
SN 2007kx &     0.1542 &     -20.48 &       8.97 &       8.97 &       8.83 & Ia \\
SN 2007lc &     0.1149 &     -20.99 &       8.96 &     -99.90 &       8.91 & Ia \\
SN 2007lv &     0.1185 &     -21.41 &       0.00 &     -99.90 &       9.02 & Ia \\
SN 2007lz &     0.0949 &     -21.57 &       8.82 &     -99.90 &       8.83 & II \\
SN 2007md &     0.0545 &     -21.17 &       9.08 &     -99.90 &       8.95 & Ic \\
SN 2007mg &     0.1582 &     -19.37 &       9.04 &     -99.90 &       9.36 & Ia \\
SN 2007mh &     0.1278 &     -19.98 &       9.07 &       9.09 &       8.85 & Ia \\
SN 2007mi &     0.1322 &     -21.13 &       9.12 &     -99.90 &       8.52 & Ia \\
SN 2007mj &     0.1232 &     -20.31 &       0.00 &     -99.90 &       8.86 & Ia \\
SN 2007mn &     0.0769 &     -20.21 &       8.94 &       8.82 &       8.57 & Ia \\
SN 2007nb &     0.0681 &     -20.19 &       8.61 &     -99.90 &       9.02 & Ia \\
SN 2007nc &     0.0867 &     -20.39 &       8.95 &       8.96 &       8.68 & Ib \\
SN 2007ng &     0.4010 &     -22.28 &       9.12 &     -99.90 &        NaN & Ia \\
SN 2007nh &     0.0753 &     -18.25 &       8.37 &       8.41 &       8.19 & Ia \\
SN 2007nj &     0.1540 &     -20.81 &       9.01 &     -99.90 &       8.98 & Ia \\
SN 2007ns &     0.1260 &     -20.61 &       8.91 &     -99.90 &       8.65 & Ia \\
SN 2007nu &     0.2436 &     -21.17 &       8.91 &       8.86 &       8.66 & Ia \\
SN 2007nw &     0.0572 &     -20.05 &       9.09 &     -99.90 &       8.71 & IIP \\
SN 2007nx &     0.0998 &     -20.00 &       9.10 &     -99.90 &       8.51 & IIn \\
SN 2007ob &     0.0339 &     -19.67 &       9.09 &     -99.90 &       8.94 & Ia \\
SN 2007ok &     0.1655 &     -21.36 &       9.06 &       9.01 &       8.85 & Ia \\
SN 2007pg &     0.1189 &     -20.58 &       8.87 &     -99.90 &       8.70 & II \\
SN 2007py &     0.2092 &     -20.04 &       9.11 &     -99.90 &        NaN & Ia \\
SN 2007qa &     0.1086 &     -20.58 &       8.94 &     -99.90 &       8.81 & Ia \\
SN 2007qd &     0.0431 &     -19.98 &       8.93 &       8.84 &       8.48 & Ia-pec \\
SN 2007qr &     0.1360 &     -21.16 &       9.08 &     -99.90 &       8.88 & Ia \\
SN 2007qv &     0.0950 &     -20.07 &       9.13 &     -99.90 &       8.65 & II \\
SN 2007qw &     0.1506 &     -19.47 &       8.62 &       8.26 &       8.02 & Ic \\
SN 2007qx &     0.0804 &     -20.50 &       9.07 &     -99.90 &       8.70 & Ib \\
SN 2007rp &     0.1388 &     -19.81 &       8.74 &       8.69 &       8.35 & Ia \\
SN 2007rs &     0.1241 &     -21.95 &       9.32 &     -99.90 &       9.16 & Ia \\
SN 2007rt &     0.0223 &     -20.30 &       0.00 &       9.05 &       8.85 & IIn \\
SN 2007rw &     0.0086 &     -15.59 &       0.00 &       8.69 &       8.26 & IIb \\
SN 2007sa &     0.0051 &     -18.02 &       0.00 &     -99.90 &       8.81 & Ia \\
SN 2007sh &     0.1497 &     -20.83 &       9.14 &     -99.90 &       8.81 & Ia \\
SN 2007si &     0.1300 &     -21.12 &       0.00 &     -99.90 &       8.25 & Ia \\
SN 2007sn &     0.1388 &     -19.59 &       8.92 &       8.81 &       8.48 & Ia \\
SN 2007ss &     0.0149 &     -12.75 &       0.00 &       9.11 &       8.84 & Ia \\
SN 2007su &     0.0278 &     -17.13 &       8.55 &       8.43 &       8.09 & Ia \\
SN 2007tn &     0.1403 &     -22.04 &       9.07 &       9.02 &       8.89 & II \\
SN 2007un &     0.0761 &     -19.05 &       9.04 &       8.94 &       8.73 & Ia \\
SN 2007ux &     0.0307 &     -19.79 &       8.89 &     -99.90 &       8.98 & Ia \\
SN 2007uy &     0.0065 &     -18.87 &       0.00 &       8.99 &       8.68 & Ib \\
SN 2008B &     0.0190 &     -20.42 &       0.00 &       9.14 &       8.87 & IIn \\
SN 2008I &     0.0332 &     -22.29 &       8.91 &     -99.90 &       9.30 & II \\
SN 2008N &     0.0078 &     -13.81 &       0.00 &       9.13 &       8.80 & II \\
SN 2008X &     0.0063 &     -17.50 &       0.00 &       8.59 &       8.24 & IIP \\
SN 2008Y &     0.0696 &     -21.28 &       8.94 &     -99.90 &       9.18 & Ia \\
SN 2008Z &     0.0206 &     -16.94 &       0.00 &     -99.90 &       8.36 & Ia \\
SN 2008aa &     0.0027 &     -13.27 &       0.00 &       8.13 &       7.92 & II \\
SN 2008ac &     0.0528 &     -18.74 &       8.59 &       8.47 &       8.15 & Ia \\
SN 2008ad &     0.0554 &     -19.35 &       9.10 &       9.09 &       8.81 & Ia \\
SN 2008ae &     0.0300 &     -20.63 &       9.12 &       9.14 &       8.91 & Ia-pec \\
SN 2008ah &     0.0684 &     -21.96 &       8.48 &     -99.90 &       8.97 & Ia \\
SN 2008aj &     0.0250 &     -20.07 &       9.15 &       9.08 &       8.70 & IIn \\
SN 2008ar &     0.0262 &     -19.97 &       9.11 &       9.14 &       8.97 & Ia \\
SN 2008ay &     0.0344 &     -21.32 &       8.75 &     -99.90 &       9.13 & Ib \\
SN 2008bj &     0.0189 &     -17.93 &       0.00 &       8.37 &       8.05 & II \\
SN 2008bl &     0.0147 &     -19.38 &       0.00 &       9.07 &       8.70 & II \\
SN 2008bm &     0.0319 &     -19.77 &       8.98 &       8.95 &       8.58 & IIn \\
SN 2008bn &     0.0239 &     -17.62 &      12.12 &     -99.90 &       8.72 & II \\
SN 2008bs &     0.0245 &     -19.17 &       9.08 &       9.02 &       8.69 & Ib \\
SN 2008bv &     0.0567 &     -18.36 &       8.85 &     -99.90 &       8.86 & Ia \\
SN 2008bx &     0.0083 &     -13.82 &       0.00 &       8.78 &       8.46 & II \\
SN 2008bz &     0.0601 &     -20.51 &       8.93 &     -99.90 &       9.17 & Ia \\
SN 2008cg &     0.0361 &     -18.78 &       8.96 &       8.82 &       8.47 & IIn \\
SN 2008cw &     0.0324 &     -18.69 &       8.74 &       8.32 &       8.06 & IIb \\
SN 2008cz &     0.0342 &     -19.11 &       8.90 &       8.74 &       8.38 & Ia \\
SN 2008di &     0.0391 &     -18.24 &       8.35 &     -99.90 &        NaN & IIP \\
SN 2008do &     0.0519 &     -22.25 &       9.05 &       9.16 &       9.12 & II \\
SN 2008dt &     0.0352 &     -21.44 &       8.72 &     -99.90 &       8.78 & Ia \\
SN 2008dw &     0.0127 &     -17.96 &       0.00 &       8.42 &       8.10 & II \\
SN 2008dz &     0.0277 &     -21.78 &       9.00 &     -99.90 &       9.26 & II \\
SN 2008ek &     0.0340 &     -20.02 &       9.07 &     -99.90 &       9.41 & Ia \\
SN 2008eq &     0.0568 &     -20.46 &       9.08 &       9.13 &       8.91 & Ia \\
SN 2008ew &     0.0201 &     -20.52 &       0.00 &     -99.90 &       8.94 & Ic \\
SN 2008fe &     0.0310 &     -20.66 &       8.68 &     -99.90 &       9.01 & IIP \\
SN 2008fo &     0.0297 &     -19.67 &       8.95 &       8.83 &       8.47 & Ic \\
SN 2008fs &     0.0385 &     -19.98 &       8.64 &     -99.90 &       8.90 & Ib/c \\
SN 2008gd &     0.0590 &     -20.08 &       8.93 &       8.84 &       8.49 & II \\
SN 2008hn &     0.0107 &     -17.49 &       0.00 &       9.06 &       8.74 & Ic \\
SN 2008hx &     0.0218 &     -20.16 &       0.00 &       9.09 &       8.77 & II \\
SN 2008iq &     0.0726 &     -19.17 &       9.12 &     -99.90 &       8.92 & Ia \\
SN 2008iz &     0.0007 &     -10.19 &       0.00 &     -99.90 &       9.13 & II \\
SN 2009E &     0.0063 &     -17.50 &       0.00 &       8.59 &       8.24 & IIP \\
SN 2009W &     0.0166 &     -17.04 &       0.00 &     -99.90 &       7.69 & IIP \\
SN 2009ae &     0.0311 &     -21.09 &       8.76 &     -99.90 &       9.06 & Ia \\
SN 2009ai &     0.0401 &     -21.76 &       8.98 &     -99.90 &       8.91 & Ia \\
SN 2009am &     0.0130 &     -19.06 &       0.00 &       9.09 &       8.82 & IIP \\
SN 2009an &     0.0092 &     -19.44 &       0.00 &     -99.90 &       9.09 & Ia \\
SN 2009ao &     0.0111 &     -19.58 &       0.00 &       9.15 &       8.98 & IIP \\
SN 2009at &     0.0050 &     -18.57 &       0.00 &       8.97 &       8.66 & II \\
SN 2009av &     0.0554 &     -19.19 &       9.02 &       8.85 &       8.53 & Ia \\
SN 2009be &     0.1518 &     -21.21 &       8.90 &     -99.90 &       9.29 & Ia \\
SN 2009bh &     0.0901 &     -20.96 &       9.15 &     -99.90 &       9.09 & Ic \\
SN 2009bk &     0.0387 &     -19.70 &       8.91 &       8.70 &       8.33 & II \\
SN 2009bl &     0.0403 &     -19.87 &       8.88 &       8.78 &       8.41 & II \\
SN 2009bs &     0.0298 &     -21.22 &       9.01 &     -99.90 &       9.06 & Ia-pec \\
SN 2009bv &     0.0366 &     -20.57 &       9.08 &     -99.90 &       9.21 & Ia \\
SN 2009bz &     0.0108 &     -18.43 &       0.00 &       8.58 &       8.22 & IIP \\
SN 2009ce &     0.0945 &     -19.72 &       9.03 &     -99.90 &       9.18 & Ia \\
SN 2009cj &     0.0869 &     -20.27 &       8.71 &     -99.90 &       8.83 & Ia \\
SN 2009co &     0.1633 &     -21.88 &       0.00 &     -99.90 &       8.26 & Ia \\
SN 2009ct &     0.0569 &     -20.80 &       9.07 &     -99.90 &       8.90 & II \\
SN 2009cz &     0.0212 &     -21.18 &       0.00 &     -99.90 &       9.23 & Ia \\
SN 2009dc &     0.0215 &     -20.36 &       0.00 &     -99.90 &       8.29 & Ia \\
SN 2009dd &     0.0026 &     -12.09 &       0.00 &       9.09 &       8.71 & II \\
SN 2009di &     0.1154 &     -20.70 &       8.89 &     -99.90 &       9.00 & Ic \\
SN 2009dm &     0.0246 &     -17.85 &       8.66 &       8.57 &       8.16 & IIP \\
SN 2009dn &     0.0388 &     -20.46 &       9.14 &       9.12 &       8.79 & IIL \\
SN 2009eg &     0.0582 &     -20.45 &      -1.97 &     -99.90 &       9.20 & Ia \\
SN 2009en &     0.0467 &     -21.37 &       8.80 &     -99.90 &       8.90 & Ia \\
SN 2009eo &     0.0437 &     -20.97 &       9.09 &     -99.90 &       9.00 & IIn \\
SN 2009er &     0.0350 &     -18.45 &       8.74 &     -99.90 &       8.18 & Ib \\
SN 2009et &     0.0289 &     -20.77 &       9.02 &       9.11 &       8.85 & IIP \\
SN 2009eu &     0.0267 &     -20.70 &       9.12 &     -99.90 &       9.25 & Ia \\
SN 2009fb &     0.0800 &     -21.30 &       9.09 &       9.16 &       9.02 & Ia \\
SN 2009fc &     0.0813 &     -20.30 &       9.11 &       9.03 &       8.64 & Ia \\
SN 2009fi &     0.0159 &     -18.91 &       0.00 &       8.66 &       8.29 & IIb \\
SN 2009fv &     0.0293 &     -22.13 &       8.97 &     -99.90 &       9.52 & Ia \\
SN 2009fx &     0.0476 &     -19.00 &       9.48 &     -99.90 &       9.50 & Ia \\
SN 2009gl &     0.0235 &     -18.53 &       0.00 &       9.01 &       8.68 & IIb \\
SN 2009hn &     0.2793 &     -21.98 &       9.12 &     -99.90 &        NaN & Ia \\
SN 2009hq &     0.0073 &     -18.14 &       0.00 &       8.84 &       8.52 & IIP \\
SN 2009ia &     0.0274 &     -19.51 &       9.15 &       9.13 &       8.81 & Ia \\
SN 2009jp &     0.0556 &     -21.06 &       9.03 &     -99.90 &       9.01 & Ia \\
SN 2009jv &     0.0161 &     -19.77 &       0.00 &       9.00 &       8.67 & IIb \\
SN 2009jw &     0.0197 &     -20.49 &       0.00 &       9.04 &       8.82 & II \\
SN 2009ko &     0.0161 &     -19.14 &       0.00 &     -99.90 &       8.87 & Ia \\
SN 2009lo &     0.0384 &     -21.72 &       8.79 &     -99.90 &       9.10 & IIP \\
SN 2009lx &     0.0268 &     -20.67 &       9.06 &     -99.90 &       8.94 & IIP \\
SN 2009ly &     0.0531 &     -19.89 &       9.09 &     -99.90 &        NaN & Ia \\
SN 2009md &     0.0043 &     -13.52 &       0.00 &       9.01 &       8.67 & II \\
SN 2009mh &     0.0197 &     -20.68 &       0.00 &       9.07 &       8.74 & Ia \\
SN 2009mo &     0.0718 &     -19.29 &       9.00 &       8.80 &       8.41 & Ia \\
SN 2009ms &     0.0903 &     -20.77 &       8.41 &     -99.90 &       8.41 & Ia \\
SN 2009mx &     0.0274 &     -20.92 &       8.92 &     -99.90 &       8.80 & Ia-pec \\
SN 2009my &     0.0108 &     -19.46 &       0.00 &       9.01 &       8.64 & II \\
SN 2009na &     0.0210 &     -20.72 &       0.00 &       9.11 &       8.81 & Ia \\
SN 2009no &     0.0458 &     -19.70 &       9.07 &       9.04 &       8.78 & Ia \\
SN 2009np &     0.0254 &     -18.81 &       9.06 &     -99.90 &       8.86 & Ic \\
SN 2009nv &     0.2061 &     -21.58 &       0.00 &     -99.90 &       8.45 & Ia \\
SN 2010A &     0.0204 &     -17.77 &       0.00 &       9.07 &       8.78 & Ia \\
SN 2010B &     0.0101 &     -19.28 &       0.00 &     -99.90 &       9.07 & Ia \\
SN 2010D &     0.0248 &     -20.36 &       8.71 &     -99.90 &       8.69 & II \\
SN 2010O &     0.0105 &     -12.22 &       0.00 &     -99.90 &       8.73 & Ib \\
SN 2010V &     0.0127 &     -18.00 &       0.00 &       8.68 &       8.39 & Ia \\
SN 2010Y &     0.0108 &     -18.92 &       0.00 &     -99.90 &       8.77 & Ia \\
SN 2010ad &     0.0444 &     -21.37 &       8.81 &     -99.90 &       8.86 & II \\
SN 2010ag &     0.0337 &     -20.57 &       8.99 &     -99.90 &       8.84 & Ia \\
SN 2010ak &     0.0367 &     -20.88 &       9.04 &     -99.90 &       8.89 & Ic \\
SN 2010al &     0.0171 &     -20.01 &       0.00 &       8.95 &       8.72 & IIn \\
SN 2010an &     0.0298 &     -21.35 &       9.00 &     -99.90 &       9.13 & Ia \\
SN 2010ao &     0.0232 &     -19.36 &       0.00 &     -99.90 &       8.92 & Ia \\
SN 2010au &     0.0615 &     -20.29 &       8.98 &     -99.90 &       8.93 & Ia \\
SN 2010av &     0.0296 &     -21.22 &       8.92 &     -99.90 &       9.17 & Ib/c \\
SN 2010aw &     0.0233 &     -14.96 &       0.00 &       8.65 &       8.27 & II \\
SN 2010ax &     0.0508 &     -20.79 &       9.07 &     -99.90 &       9.41 & Ia \\
SN 2010ay &     0.0671 &     -18.32 &       8.68 &       8.58 &       8.11 & Ic \\
SN 2010bb &     0.1183 &     -20.48 &       8.90 &     -99.90 &       9.19 & Ia \\
SN 2010bd &     0.0571 &     -18.88 &       8.96 &       8.84 &       8.50 & II \\
SN 2010bf &     0.0750 &     -20.31 &       9.00 &       9.04 &       8.74 & Ic \\
SN 2010bg &     0.0808 &     -20.10 &       8.97 &       8.95 &       8.60 & Ia \\
SN 2010bi &     0.0258 &     -19.74 &   -1325.47 &       8.85 &       8.53 & IIP \\
SN 2010ck &     0.0271 &     -20.61 &       9.13 &     -99.90 &       9.09 & II \\
SN 2010cs &     0.0422 &     -20.06 &       9.05 &     -99.90 &        NaN & Ia \\
SN 2010do &     0.0145 &     -20.43 &       0.00 &       9.26 &       9.01 & Ic \\
SN 2010dt &     0.0529 &     -21.01 &       9.05 &     -99.90 &       8.72 & Ia \\
SN 2010dy &     0.0426 &     -19.24 &       9.03 &     -99.90 &       8.51 & Ia \\
SN 2010ed &     0.0487 &     -20.37 &       9.10 &     -99.90 &       8.75 & Ia \\
SN 2010ee &     0.0284 &     -20.16 &       9.05 &     -99.90 &       8.87 & II \\
SN 2010fz &     0.0061 &     -12.88 &       0.00 &       9.15 &       8.77 & Ia \\
SN 2010gb &     0.0225 &     -19.21 &       0.00 &     -99.90 &       8.67 & Ia \\
SN 2010gk &     0.0145 &     -19.84 &       0.00 &       9.13 &       8.92 & Ic \\
SN 2010gs &     0.0270 &     -20.27 &       9.01 &     -99.90 &       9.08 & II \\
SN 2010hp &     0.0274 &     -18.63 &       9.04 &       9.07 &       8.74 & II \\
SN 2010jf &     0.0239 &     -19.01 &       8.41 &     -99.90 &       8.99 & Ia-pec \\
SN 2010jl &     0.0106 &     -13.60 &       0.00 &       8.12 &       7.90 & IIn \\
SN 2010jn &     0.0244 &     -18.31 &       0.00 &       8.93 &       8.59 & Ia \\
SN 2010jw &     0.0212 &     -19.93 &       0.00 &     -99.90 &       8.90 & Ic \\
SN 2010kn &     0.0711 &     -18.99 &       8.91 &     -99.90 &       8.50 & Ia \\
SN 2010kr &     0.0357 &     -20.36 &       9.09 &       9.13 &       8.95 & Ia \\
SN 2010kv &     0.0366 &     -20.89 &       9.08 &     -99.90 &       9.15 & IIP \\
SN 2011O &     0.0261 &     -20.86 &       8.73 &     -99.90 &       9.03 & II \\
SN 2011T &     0.0292 &     -20.97 &       8.79 &     -99.90 &       8.84 & Ia \\
SN 2011ac &     0.0468 &     -21.71 &       9.02 &     -99.90 &       9.16 & Ia \\
SN 2011ai &     0.0352 &     -19.17 &       8.76 &     -99.90 &       8.55 & Ia \\
SN 2011ak &     0.0268 &     -19.83 &       8.94 &     -99.90 &       8.74 & IIP \\
SN 2011ao &     0.0107 &     -18.96 &       0.00 &       8.84 &       8.48 & Ia \\
SN 2011az &     0.0146 &     -17.85 &       0.00 &       8.58 &       8.14 & IIP \\
SN 2011bc &     0.0207 &     -20.84 &       0.00 &     -99.90 &       9.13 & Ia \\
SN 2011bg &     0.0323 &     -18.41 &       8.68 &       8.59 &       8.17 & Ia \\
SN 2011bk &     0.0327 &     -20.23 &       8.67 &     -99.90 &       9.13 & Ia \\
SN 2011bm &     0.0222 &     -19.62 &       0.00 &       8.61 &       8.33 & Ic \\
SN 2011bn &     0.0307 &     -21.00 &       8.78 &     -99.90 &       9.13 & II \\
SN 2011bp &     0.0275 &     -18.07 &       8.76 &       8.62 &       8.15 & Ib \\
SN 2011by &     0.0029 &     -17.05 &       0.00 &       8.98 &       8.62 & Ia \\
SN 2011cc &     0.0318 &     -21.21 &       8.93 &     -99.90 &       8.84 & IIn \\
SN 2011cf &     0.0111 &     -19.58 &       0.00 &       9.15 &       8.98 & II \\
SN 2011cj &     0.0074 &     -18.31 &       0.00 &       8.81 &       8.51 & IIP \\
SN 2011cq &     0.0172 &     -19.63 &       0.00 &       8.97 &       8.76 & IIP \\
SN 2011cr &     0.0496 &     -20.67 &       9.00 &       8.97 &       8.71 & Ia \\
SN 2011db &     0.0253 &     -19.54 &       0.00 &       8.95 &       8.54 & II \\
SN 2011dj &     0.0187 &     -19.37 &       0.00 &       9.06 &       8.71 & Ia \\
SN 2011dl &     0.0341 &     -20.12 &       9.03 &       8.95 &       8.60 & Ia \\
SN 2011dt &     0.0285 &     -20.88 &       8.81 &     -99.90 &       8.75 & II \\
SN 2011dw &     0.0303 &     -20.76 &       8.91 &     -99.90 &       8.89 & II \\
SN 2011dz &     0.0249 &     -18.40 &       8.79 &       8.70 &       8.32 & Ia \\
SN 2011ef &     0.0132 &     -17.18 &       0.00 &       8.24 &       7.95 & II \\
SN 2011em &     0.0240 &     -20.92 &     -11.96 &     -99.90 &       8.89 & Ia \\
SN 2011en &     0.0177 &     -17.15 &       0.00 &     -99.90 &       7.93 & IIP \\
SN 2011gd &     0.0098 &     -19.47 &       0.00 &       9.16 &       9.00 & Ib \\
SN 2011hd &     0.0171 &     -17.09 &       0.00 &       8.44 &       8.13 & Ia \\
SN 2011hi &     0.0231 &     -20.19 &       0.00 &     -99.90 &       8.84 & II \\
SN 2011ho &     0.0317 &     -21.64 &       9.00 &     -99.90 &        NaN & Ia \\
SN 2011hr &     0.0134 &     -19.79 &       0.00 &     -99.90 &       9.01 & Ia \\
SN 2011hv &     0.0298 &     -20.67 &       8.84 &     -99.90 &       8.95 & Ia \\
SN 2011ia &     0.0177 &     -19.13 &       0.00 &       9.05 &       8.87 & Ia \\
SN 2011ib &     0.0373 &     -21.69 &       9.10 &     -99.90 &      10.18 & IIn \\
SN 2011if &     0.0519 &     -20.74 &       9.14 &       9.11 &       8.79 & II \\
SN 2011ir &     0.0198 &     -20.84 &       0.00 &     -99.90 &       8.94 & II \\
SN 2011is &     0.0208 &     -20.40 &       0.00 &     -99.90 &       8.79 & Ia \\
SN 2011jm &     0.0033 &     -12.51 &       0.00 &       8.07 &       7.92 & Ic \\
SN 2011jt &     0.0278 &     -19.96 &       9.14 &     -99.90 &       8.91 & Ia \\
SN 2011kh &     0.0301 &     -21.58 &       8.82 &     -99.90 &       9.17 & II \\
SN 2011ki &     0.0319 &     -20.19 &       8.74 &     -99.90 &       8.87 & II \\
SN 2012A &     0.0027 &     -14.15 &       0.00 &       7.98 &       7.85 & II \\
SN 2012C &     0.0145 &     -19.61 &       0.00 &       9.15 &       8.92 & Ic \\
SN 2012D &     0.0256 &     -19.72 &       5.86 &       8.95 &       8.59 & IIP \\
SN 2012G &     0.0260 &     -19.27 &       4.05 &     -99.90 &       8.66 & Ia \\
SN 2012M &     0.0327 &     -21.22 &       9.12 &       9.11 &       8.89 & Ia \\
SN 2012N &     0.0360 &     -21.72 &       8.81 &     -99.90 &       9.19 & Ia \\
SN 2012P &     0.0045 &     -17.04 &       0.00 &     -99.90 &       8.89 & Ib/c \\
SN 2012T &     0.0264 &     -20.88 &       8.93 &     -99.90 &       9.08 & Ia-pec \\
SN 2012X &     0.1020 &     -21.02 &       9.13 &     -99.90 &       8.76 & Ia \\
SN 2012ab &     0.0180 &     -18.40 &       0.00 &       8.73 &       8.51 & IIn \\
SN 2012af &     0.0475 &     -20.60 &       0.00 &     -99.90 &       9.06 & Ia \\
SN 2012ai &     0.0251 &     -20.75 &       9.17 &       9.17 &       8.94 & II \\
SN 2012ak &     0.0414 &     -21.38 &       9.00 &     -99.90 &       8.87 & II \\
SN 2012al &     0.0381 &     -18.97 &       8.98 &     -99.90 &       8.52 & IIn \\
SN 2012am &     0.0415 &     -21.52 &       8.87 &     -99.90 &       9.16 & IIn \\
SN 2012an &     0.0110 &     -18.67 &       0.00 &       8.81 &       8.43 & IIb \\
SN 2012av &     0.0183 &     -19.36 &       0.00 &       9.00 &       8.60 & II \\
SN 2012ax &     0.0558 &     -18.77 &       8.82 &       8.73 &       8.41 & Ia \\
SN 2012bi &     0.0244 &     -19.73 &       0.00 &       8.99 &       8.67 & Ia \\
SN 2012bm &     0.0248 &     -19.95 &       8.95 &     -99.90 &       8.88 & Ia \\
SN 2012bn &     0.0135 &     -18.63 &       0.00 &       8.85 &       8.55 & II \\
SN 2012bp &     0.0283 &     -18.37 &       9.00 &       8.87 &       8.48 & Ia \\
SN 2012bw &     0.0309 &     -20.69 &       9.08 &       9.10 &       8.82 & Ic \\
SN 2012bx &     0.0507 &     -20.94 &       9.00 &     -99.90 &       8.81 & Ia \\
SN 2012by &     0.0311 &     -18.31 &       8.81 &       8.87 &       8.69 & II \\
SN 2012cd &     0.0118 &     -18.84 &       0.00 &       8.88 &       8.66 & IIb \\
SN 2012cg &     0.0015 &     -11.12 &       0.00 &       9.09 &       8.73 & Ia \\
SN 2012ch &     0.0086 &     -15.98 &       0.00 &       8.23 &       7.88 & IIP \\
SN 2012cm &     0.0282 &     -18.07 &       8.83 &       8.50 &       8.22 & Ia \\
SN 2012cn &     0.0403 &     -20.69 &       9.11 &     -99.90 &       8.78 & Ia \\
SN 2012cp &     0.0165 &     -19.12 &       0.00 &       8.89 &       8.50 & Ia \\
SN 2012cq &     0.0256 &     -19.72 &     544.97 &     -99.90 &       8.77 & IIn \\
SN 2012ct &     0.0393 &     -18.82 &       8.67 &       8.37 &       8.04 & II \\
SN 2012cu &     0.0034 &     -19.13 &       0.00 &     -99.90 &       8.47 & Ia \\
SN 2012cz &     0.0362 &     -19.84 &       9.02 &     -99.90 &       8.79 & IIn \\
SN 2012dd &     0.0457 &     -21.39 &       8.92 &     -99.90 &       8.95 & Ia \\
SN 2012dm &     0.0779 &     -19.61 &       8.86 &       8.79 &       8.47 & Ia \\
SN 2012dp &     0.0357 &     -21.01 &       9.12 &       9.12 &       8.89 & Ib \\
SN 2012dr &     0.0734 &     -20.73 &       9.03 &     -99.90 &        NaN & Ia \\
SN 2012ds &     0.0344 &     -20.37 &       9.03 &     -99.90 &       9.00 & Ia \\
SN 2012ec &     0.0044 &     -17.75 &       0.00 &       8.91 &       8.51 & IIP \\
SN 2012ee &     0.0273 &     -20.82 &       9.16 &     -99.90 &       8.98 & Ia \\
SN 2012eh &     0.0216 &     -19.28 &       0.00 &       8.96 &       8.66 & IIP \\
SN 2012eu &     0.0299 &     -20.23 &       8.88 &     -99.90 &       9.56 & Ia \\
SN 2012ex &     0.0229 &     -20.76 &       0.00 &     -99.90 &       8.84 & Ib \\
SN 2012ff &     0.1083 &     -22.26 &       8.98 &     -99.90 &       9.08 & Ia \\
SN 2012fg &     0.0163 &     -20.25 &       0.00 &     -99.90 &       9.03 & IIP \\
SN 2012fj &     0.0315 &     -21.36 &       8.92 &     -99.90 &       9.12 & IIP \\
SN 2012ga &     0.0200 &     -20.20 &       0.00 &       9.13 &       8.77 & II \\
SN 2012ge &     0.0332 &     -20.47 &       8.75 &     -99.90 &       9.19 & Ia \\
SN 2012gm &     0.0147 &     -19.83 &       0.00 &       9.13 &       8.80 & Ia \\
SN 2012ha &     0.0170 &     -18.45 &       0.00 &       9.11 &       8.79 & Ia \\
SN 2012hi &     0.0264 &     -20.80 &       9.14 &     -99.90 &       8.91 & II \\
SN 2012ht &     0.0035 &     -15.96 &       0.00 &       8.59 &       8.24 & Ia \\
SN 2012hw &     0.0380 &     -20.05 &       9.07 &     -99.90 &       8.66 & IIP \\
SN 2012if &     0.0334 &     -20.26 &       9.03 &     -99.90 &       8.79 & Ia \\
SN 2013G &     0.0207 &     -20.84 &       0.00 &       9.22 &       9.02 & Ia \\
SN 2013I &     0.0352 &     -18.34 &       8.75 &     -99.90 &       8.28 & Ia \\
SN 2013N &     0.0256 &     -19.32 &       9.26 &     -99.90 &       9.25 & Ia \\
SN 2013O &     0.0527 &     -18.94 &       8.84 &       8.77 &       8.48 & Ia \\
SN 2013U &     0.0345 &     -20.57 &       9.13 &       9.15 &       8.90 & Ia-pec \\
SN 2013V &     0.0267 &     -20.37 &       9.10 &       9.06 &       8.86 & Ia \\
SN 2013X &     0.0326 &     -19.10 &       8.92 &       8.81 &       8.44 & Ia \\
SN 2013Y &     0.0765 &     -19.27 &       8.84 &     -99.90 &       8.80 & Ia \\
SN 2013Z &     0.0615 &     -20.27 &       8.79 &     -99.90 &       8.86 & IIP \\
SN 2013ab &     0.0046 &     -17.72 &       0.00 &       8.97 &       8.55 & II \\
SN 2013ac &     0.0297 &     -19.17 &       8.92 &       8.87 &       8.53 & IIP \\
SN 2013ah &     0.0254 &     -19.82 &       9.12 &       8.99 &       8.62 & Ia \\
SN 2013aq &     0.0096 &     -11.40 &       0.00 &       9.15 &       8.77 & IIP \\
SN 2013ar &     0.0519 &     -20.27 &       9.00 &       8.95 &       8.61 & Ia \\
SN 2013aw &     0.0265 &     -18.40 &       8.59 &       8.31 &       8.04 & II \\
SN 2013be &     0.0658 &     -21.35 &       9.11 &     -99.90 &       8.99 & Ia \\
SN 2013bf &     0.0858 &     -22.62 &       0.00 &     -99.90 &       8.96 & Ia \\
SN 2013bh &     0.0744 &     -19.67 &       8.86 &     -99.90 &       8.74 & Ia-pec \\
SN 2013bl &     0.0304 &     -21.27 &       9.04 &     -99.90 &      10.84 & IIb \\
SN 2013bm &     0.0929 &     -20.69 &       0.00 &     -99.90 &       8.78 & II \\
SN 2013bn &     0.0533 &     -18.89 &       8.87 &       8.76 &       8.41 & Ic \\
SN 2013ca &     0.0448 &     -20.84 &       8.62 &     -99.90 &       9.01 & IIP \\
SN 2013cb &     0.0541 &     -19.05 &       8.91 &       8.80 &       8.41 & Ia \\
SN 2013ce &     0.0210 &     -17.84 &       0.00 &       8.14 &       7.77 & IIP \\
SN 2013cf &     0.0192 &     -18.18 &       0.00 &     -99.90 &       8.45 & IIP \\
SN 2013cr &     0.0270 &     -19.12 &       8.97 &       8.82 &       8.47 & IIP \\
SN 2013cu &     0.0252 &     -20.24 &       8.89 &     -99.90 &       8.90 & II \\
SN 2013db &     0.0239 &     -16.61 &       0.00 &       8.98 &       8.73 & IIP \\
SN 2013dd &     0.0520 &     -20.11 &       8.90 &     -99.90 &       8.78 & Ia \\
SN 2013de &     0.0362 &     -19.61 &       8.69 &     -99.90 &       8.81 & Ia \\
SN 2013dh &     0.0133 &     -20.50 &       0.00 &     -99.90 &       9.20 & Ia \\
SN 2013dp &     0.0223 &     -18.44 &      10.42 &       8.44 &       8.00 & Ia \\
SN 2013ed &     0.0331 &     -18.91 &       8.98 &       8.87 &       8.47 & Ia \\
SN 2013eh &     0.0349 &     -18.89 &       8.74 &       8.45 &       8.14 & Ia-91T-like \\
SN 2013ei &     0.0175 &     -16.80 &       0.00 &     -99.90 &       9.17 & Ia \\
SN 2013el &     0.0171 &     -19.03 &       0.00 &       8.99 &       8.67 & Ib \\
SN 2013es &     0.0429 &     -19.65 &       8.81 &       8.80 &       8.49 & IIP \\
SN 2013ge &     0.0046 &     -16.81 &       0.00 &       8.75 &       8.37 & Ic \\
SN 2013gf &     0.0847 &     -19.94 &       9.08 &     -99.90 &        NaN & Ia \\
SN 2013gl &     0.0205 &     -20.18 &       0.00 &       8.99 &       8.66 & Ib \\
SN 2013gm &     0.0173 &     -19.70 &       0.00 &       8.72 &       8.40 & IIP \\
SN 2013gs &     0.0168 &     -19.18 &       0.00 &       8.85 &       8.60 & Ia \\
SN 2013gw &     0.0387 &     -19.36 &       8.83 &     -99.90 &       8.45 & Ia \\
SN 2013he &     0.0281 &     -19.42 &       9.00 &       9.01 &       8.66 & IIP \\
SN 2013hg &     0.0128 &     -16.53 &       0.00 &       8.63 &       8.18 & Ia \\
SN 2013ho &     0.0332 &     -20.10 &       9.09 &     -99.90 &       9.37 & Ib/c \\
SN 2014D &     0.0081 &     -17.80 &       0.00 &       8.40 &       8.05 & Ia \\
SN 2014L &     0.0078 &     -13.79 &       0.00 &       9.25 &       8.83 & Ic \\
SN 2014Q &     0.0457 &     -20.14 &       9.10 &       9.05 &       8.69 & Ia \\
SN 2014R &     0.0251 &     -20.58 &       9.12 &       9.19 &       9.04 & Ia-pec \\
SN 2014U &     0.0188 &     -17.78 &       0.00 &       8.91 &       8.61 & II \\
SN 2014aa &     0.0169 &     -20.52 &       0.00 &     -99.90 &       8.92 & Ia \\
SN 2014ab &     0.0233 &     -20.39 &       0.00 &     -99.90 &       8.75 & IIn \\
SN 2014ac &     0.0289 &     -21.34 &       8.87 &     -99.90 &       9.02 & Ia \\
SN 2014ag &     0.0316 &     -20.39 &       9.07 &     -99.90 &       9.01 & Ia \\
SN 2014am &     0.2940 &     -21.71 &       9.03 &     -99.90 &        NaN & Ia \\
SN 2014an &     0.0605 &     -21.59 &       8.99 &     -99.90 &       8.92 & Ia \\
SN 2014ap &     0.0233 &     -20.36 &     793.89 &     -99.90 &       9.37 & Ia \\
SN 2014aq &     0.0458 &     -20.34 &       9.13 &       9.13 &       8.85 & Ia \\
SN 2014as &     0.0124 &     -19.45 &       0.00 &       8.84 &       8.48 & Ic \\
SN 2014av &     0.0301 &     -21.85 &       8.77 &     -99.90 &       9.30 & Ibn \\
SN 2014az &     0.0135 &     -20.06 &       0.00 &       9.01 &       8.76 & IIP \\
SN 2014bb &     0.0273 &     -21.29 &       8.89 &     -99.90 &       8.99 & Ia-pec \\
SN 2014bd &     0.0291 &     -18.50 &       8.79 &       8.60 &       8.27 & IIP \\
SN 2014bf &     0.0314 &     -20.29 &       9.03 &       9.05 &       8.84 & IIP \\
SN 2014bg &     0.0360 &     -21.72 &       8.81 &     -99.90 &       9.19 & Ia \\
SN 2014bh &     0.0547 &     -20.32 &       9.00 &       8.96 &       8.60 & Ia \\
SN 2014bo &     0.1335 &     -22.22 &       9.01 &     -99.90 &       8.92 & Ia \\
SN 2014bw &     0.0366 &     -20.86 &       9.03 &     -99.90 &       8.87 & IIn \\
SN 2014by &     0.0248 &     -20.53 &       9.15 &       9.16 &       8.89 & Ia \\
SN 2014cf &     0.0273 &     -17.89 &       8.62 &       8.63 &       8.17 & IIP \\
SN 2014cn &     0.0123 &     -16.22 &       0.00 &       8.91 &       8.64 & IIP \\
SN 2014cv &     0.0125 &     -19.05 &       0.00 &     -99.90 &       8.99 & IIP \\
SN 2014dr &     0.0226 &     -14.43 &       5.52 &       8.98 &       8.64 & II \\
SN 2014ds &     0.0137 &     -19.20 &       0.00 &       8.83 &       8.57 & IIb \\
SN 2014dy &     0.1373 &     -20.60 &       9.14 &     -99.90 &       8.72 & Ia \\
SN 2014eb &     0.0160 &     -20.24 &       0.00 &       9.15 &       8.98 & IIP \\
SN 2014ec &     0.0223 &     -20.30 &       0.00 &       9.05 &       8.85 & II \\
SN 2014ee &     0.0173 &     -20.46 &       0.00 &       9.22 &       8.97 & IIn \\
SN 2014ey &     0.0320 &     -20.49 &       9.06 &       8.99 &       8.65 & Iax[02cx-like] \\
SN 2015A &     0.0226 &     -20.31 &     127.95 &       8.92 &       8.66 & Ia \\
SN 2015D &     0.0110 &     -18.56 &       0.00 &       9.15 &       8.78 & IIP \\
SN 2015E &     0.0415 &     -19.84 &       9.08 &       9.08 &       8.83 & Ia \\
SN 2015Q &     0.0080 &     -19.88 &       0.00 &       9.25 &       8.92 & Ib \\
SN 2015Z &     0.0289 &     -21.34 &       8.87 &     -99.90 &       9.02 & IIn \\
SN 2015ai &     0.0306 &     -20.91 &       8.87 &     -99.90 &       9.33 & Ia \\
SN 2015as &     0.0036 &     -11.63 &       0.00 &       8.69 &       8.20 & II \\
SN 2015at &     0.0235 &     -18.53 &       0.00 &       9.01 &       8.68 & II \\
SN 2015ax &     0.0541 &     -20.71 &       8.91 &       8.92 &       8.67 & Ia \\
SN 2015bb &     0.0162 &     -20.73 &       0.00 &     -99.90 &       9.06 & Ib/c \\
SN 2015bd &     0.0182 &     -16.77 &       0.00 &       9.05 &       8.82 & Ia \\
SN 2015bf &     0.0142 &     -20.69 &       0.00 &     -99.90 &       8.87 & IIn \\
SN 2015bh &     0.0065 &     -18.87 &       0.00 &       8.99 &       8.68 & IIn \\
SN 2015bl &     0.0928 &     -20.90 &       8.61 &     -99.90 &       8.76 & Ia \\
SN 2015bn &     0.1119 &     -20.50 &       8.75 &     -99.90 &       9.06 & SL-I \\
SN 2015bq &     0.0280 &     -18.60 &       8.89 &     -99.90 &       8.42 & Ia-pec \\
SN 2015co &     0.0296 &     -20.32 &       9.15 &       9.18 &       8.94 & II \\
SN 2015cq &     0.0283 &     -18.38 &       9.04 &       8.86 &       8.49 & II \\
SN 2016B &     0.0043 &     -16.12 &       0.00 &       8.39 &       7.97 & IIP \\
SN 2016H &     0.0460 &     -17.66 &       9.11 &       9.13 &       8.81 & Ia \\
SN 2016I &     0.0150 &     -17.48 &       0.00 &       8.28 &       7.94 & IIP \\
SN 2016P &     0.0145 &     -20.43 &       0.00 &       9.26 &       9.01 & Ic-BL \\
SN 2016R &     0.0281 &     -20.53 &       8.95 &     -99.90 &       8.99 & IIP \\
SN 2016T &     0.0621 &     -20.09 &       8.99 &     -99.90 &       8.94 & II \\
SN 2016U &     0.0738 &     -20.66 &       9.02 &     -99.90 &       8.97 & IIb \\
SN 2016aaj &     0.0239 &     -17.49 &       0.00 &     -99.90 &       8.80 & II \\
SN 2016aak &     0.0279 &     -20.88 &       9.01 &     -99.90 &       8.95 & Ia \\
SN 2016acq &     0.0452 &     -21.56 &       9.02 &     -99.90 &       9.94 & II \\
SN 2016ad &     0.0504 &     -19.08 &       8.92 &       8.72 &       8.38 & Ia \\
SN 2016aew &     0.0249 &     -20.78 &       8.95 &     -99.90 &       9.15 & Ia \\
SN 2016aey &     0.0476 &     -19.40 &       8.82 &       8.68 &       8.34 & Ia \\
SN 2016afa &     0.0066 &     -20.07 &       0.00 &     -99.90 &       9.19 & II \\
SN 2016afk &     0.0456 &     -19.70 &       8.97 &       8.94 &       8.64 & Ia \\
SN 2016ah &     0.0478 &     -19.93 &       9.16 &       9.13 &       8.83 & Ia \\
SN 2016ai &     0.0917 &     -19.78 &       9.06 &       9.01 &       8.68 & Ia-91T-like \\
SN 2016aje &     0.0949 &     -20.91 &       8.67 &     -99.90 &       8.98 & Ia \\
SN 2016ak &     0.0297 &     -19.30 &       8.80 &       8.60 &       8.23 & II \\
SN 2016aqt &     0.0504 &     -19.02 &       8.81 &       8.50 &       8.23 & Ia-pec \\
SN 2016aqv &     0.0261 &     -17.87 &       8.90 &       8.73 &       8.38 & IIn \\
SN 2016aqw &     0.0218 &     -20.55 &       8.83 &     -99.90 &       9.29 & II \\
SN 2016aqz &     0.0267 &     -19.13 &       9.14 &       9.08 &       8.75 & Ia \\
SN 2016arj &     0.0307 &     -17.58 &       8.83 &       8.87 &       8.66 & Ia \\
SN 2016aud &     0.0419 &     -17.93 &       0.00 &     -99.90 &       8.33 & Ia-91T-like \\
SN 2016aws &     0.0433 &     -19.14 &       8.69 &       8.56 &       8.28 & Ib \\
SN 2016ayf &     0.0348 &     -21.26 &       8.91 &     -99.90 &       8.90 & Ia \\
SN 2016bam &     0.0137 &     -15.33 &       0.00 &       8.59 &       8.27 & II \\
SN 2016bey &     0.0730 &     -19.94 &       8.82 &     -99.90 &       9.25 & Ia \\
SN 2016bfy &     0.0937 &     -20.10 &       8.95 &     -99.90 &     150.23 & Ia \\
SN 2016bhr &     0.0138 &     -15.37 &       0.00 &       8.94 &       8.69 & IIb \\
SN 2016bir &     0.0353 &     -18.42 &       8.79 &       8.41 &       8.04 & Ib \\
SN 2016bkz &     0.0308 &     -20.70 &       8.44 &     -99.90 &       8.99 & IIP \\
SN 2016bla &     0.0237 &     -17.31 &       8.81 &       8.39 &       8.01 & IIP \\
SN 2016bli &     0.0326 &     -17.96 &       8.88 &       8.40 &       8.11 & Ia \\
SN 2016bll &     0.0191 &     -17.86 &       0.00 &     -99.90 &       7.51 & Ib \\
SN 2016blz &     0.0117 &     -16.80 &       0.00 &       8.04 &       7.75 & II \\
SN 2016brm &     0.0639 &     -20.12 &       8.98 &       8.97 &       8.84 & Ia \\
SN 2016brq &     0.0884 &     -20.01 &       8.80 &     -99.90 &       8.84 & Ia \\
SN 2016brv &     0.0334 &     -20.87 &       9.08 &     -99.90 &     168.70 & Ia-91bg-like \\
SN 2016bsc &     0.0505 &     -21.41 &       8.60 &     -99.90 &       9.00 & Ia \\
SN 2016bsd &     0.0518 &     -19.00 &       7.64 &     -99.90 &       8.27 & Ia \\
SN 2016cby &     0.0249 &     -18.49 &       5.19 &       8.65 &       8.23 & Ia \\
SN 2016cce &     0.0222 &     -19.57 &       0.00 &       8.96 &       8.53 & Ic \\
SN 2016ccl &     0.0244 &     -20.00 &       0.00 &     -99.90 &       8.82 & Ia \\
SN 2016ccs &     0.0622 &     -19.64 &       8.91 &       8.81 &       8.45 & Ia \\
SN 2016cct &     0.0343 &     -20.66 &       9.04 &       9.02 &       8.86 & Ia \\
SN 2016ccv &     0.1193 &     -19.84 &       8.60 &       8.59 &       8.13 & II \\
SN 2016ccx &     0.0263 &     -20.59 &       9.12 &       9.16 &       8.88 & II \\
SN 2016ccy &     0.0283 &     -18.61 &       8.60 &       8.40 &       8.11 & II \\
SN 2016ccz &     0.0150 &     -19.01 &       0.00 &       8.53 &       8.08 & Ia \\
SN 2016cda &     0.0299 &     -15.52 &       8.23 &     -99.90 &       7.89 & Ia \\
SN 2016clb &     0.0428 &     -19.93 &       8.45 &     -99.90 &       8.75 & Ia \\
SN 2016cle &     0.0816 &     -20.18 &       9.13 &     -99.90 &       8.83 & Ia \\
SN 2016clf &     0.2337 &     -22.21 &       0.00 &     -99.90 &       7.88 & Ia \\
SN 2016cmq &     0.0741 &     -20.70 &      11.56 &     -99.90 &       9.05 & Ia \\
SN 2016cnv &     0.0312 &     -19.56 &       8.98 &       8.74 &       8.33 & Ia \\
SN 2016cok &     0.0025 &     -15.92 &       0.00 &     -99.90 &       8.80 & IIP \\
SN 2016com &     0.0833 &     -21.04 &       8.75 &     -99.90 &       8.81 & Ia \\
SN 2016coo &     0.0553 &     -19.13 &       8.71 &       8.61 &       8.34 & Ia \\
SN 2016cor &     0.0495 &     -19.90 &       8.93 &     -99.90 &       8.73 & Ia \\
SN 2016cpy &     0.0292 &     -21.30 &       8.99 &     -99.90 &        NaN & Ia \\
SN 2016csi &     0.0318 &     -20.74 &       8.89 &     -99.90 &       9.07 & Ia \\
SN 2016cwh &     0.0737 &     -20.75 &       9.06 &     -99.90 &       9.02 & Ia \\
SN 2016cyj &     0.0559 &     -20.24 &       9.12 &     -99.90 &       8.89 & IIn \\
SN 2016czc &     0.0509 &     -20.82 &       8.85 &     -99.90 &       8.86 & Ia \\
SN 2016czr &     0.0309 &     -18.91 &       8.97 &     -99.90 &       8.66 & Ia \\
SN 2016dln &     0.0500 &     -18.17 &       8.37 &       8.18 &       7.77 & II \\
SN 2016eai &     0.0325 &     -17.97 &       8.84 &       8.47 &       8.13 & Ia \\
SN 2016ejc &     0.0615 &     -19.60 &       8.95 &       8.94 &       8.56 & Ia \\
SN 2016ek &     0.0452 &     -19.99 &       8.94 &       9.05 &       8.79 & Ia \\
SN 2016epd &     0.0572 &     -19.12 &       9.12 &     -99.90 &       8.59 & Ia \\
SN 2016eqa &     0.0227 &     -19.50 &       0.00 &     -99.90 &       8.83 & Ia-91bg-like \\
SN 2016es &     0.1748 &     -21.49 &       9.08 &     -99.90 &        NaN & Ia \\
SN 2016esh &     0.0446 &     -18.94 &       9.07 &     -99.90 &       8.91 & Ia \\
SN 2016ews &     0.0456 &     -20.86 &       8.88 &     -99.90 &       9.19 & Ia \\
SN 2016fck &     0.0399 &     -18.85 &       8.51 &     -99.90 &       8.82 & Ia \\
SN 2016ffh &     0.0182 &     -19.42 &       0.00 &     -99.90 &       8.78 & Ia \\
SN 2016fhu &     0.0760 &     -20.01 &       8.98 &       9.05 &       8.72 & Ia \\
SN 2016fnb &     0.0249 &     -19.04 &       8.77 &       8.90 &       8.49 & IIP \\
SN 2016gil &     0.0175 &     -19.84 &       0.00 &       9.12 &       8.73 & II \\
SN 2016gjw &     0.0653 &     -20.82 &       8.98 &     -99.90 &       8.90 & Ia \\
SN 2016gkm &     0.0173 &     -18.91 &       0.00 &     -99.90 &       8.37 & Ib/c \\
SN 2016gmh &     0.0839 &     -20.91 &       8.99 &     -99.90 &       8.78 & Ia \\
SN 2016gok &     0.1293 &     -20.89 &       8.72 &     -99.90 &       8.77 & Ia \\
SN 2016gse &     0.0433 &     -20.43 &       9.09 &       9.01 &       8.67 & Ia \\
SN 2016haa &     0.0405 &     -20.19 &       9.08 &       9.05 &       8.84 & Ia \\
SN 2016hgm &     0.0076 &     -12.95 &       0.00 &       8.77 &       8.34 & II \\
SN 2016hil &     0.0608 &     -21.07 &       0.00 &     -99.90 &       9.45 & II \\
SN 2016hnk &     0.0159 &     -19.77 &       0.00 &     -99.90 &       8.94 & Ia \\
SN 2016hrv &     0.0166 &     -20.08 &       0.00 &       9.11 &       8.80 & II \\
SN 2016hwn &     0.0215 &     -18.34 &       0.00 &       8.75 &       8.33 & II \\
SN 2016ied &     0.0479 &     -19.30 &       8.82 &       8.68 &       8.33 & IIP \\
SN 2016ino &     0.0283 &     -20.82 &       9.00 &     -99.90 &       8.83 & Ic-BL \\
SN 2016ins &     0.0207 &     -20.29 &       0.00 &       9.18 &       8.92 & Ia \\
SN 2016inu &     0.0208 &     -17.12 &       0.00 &       8.83 &       8.46 & Ia \\
SN 2016inv &     0.0435 &     -20.26 &       8.86 &       8.92 &       8.64 & Ia \\
SN 2016iol &     0.0342 &     -20.30 &       9.00 &     -99.90 &        NaN & Ia \\
SN 2016itd &     0.0181 &     -18.17 &       0.00 &       9.00 &       8.69 & Ia \\
SN 2016iuc &     0.0213 &     -21.13 &       0.00 &     -99.90 &       9.06 & Ia \\
SN 2016ivt &     0.0271 &     -20.18 &       9.12 &       9.13 &       8.91 & Ia \\
SN 2016iyf &     0.0412 &     -21.94 &       8.61 &     -99.90 &       9.41 & Ia \\
SN 2016iyk &     0.0190 &     -17.58 &       0.00 &       8.45 &       8.03 & II \\
SN 2016iyl &     0.0842 &     -20.58 &       0.00 &     -99.90 &       9.41 & Ia \\
SN 2016jby &     0.0216 &     -20.72 &       0.00 &       9.15 &       8.96 & II \\
SN 2016jdj &     0.1395 &     -22.21 &       9.05 &     -99.90 &       9.03 & Ia \\
SN 2016jdl &     0.0233 &     -17.77 &       8.89 &       8.57 &       8.18 & Ia \\
SN 2016jdv &     0.0269 &     -20.96 &       9.24 &     -99.90 &       8.92 & Ia \\
SN 2016jdw &     0.0189 &     -19.40 &       0.00 &     -99.90 &       8.59 & Ib \\
SN 2016jft &     0.0172 &     -19.92 &       0.00 &     -99.90 &       9.01 & IIP \\
SN 2016jfu &     0.0083 &     -18.48 &       0.00 &       9.01 &       8.68 & IIP \\
SN 2016jhr &     0.1174 &     -20.55 &       9.13 &     -99.90 &       8.94 & Ia \\
SN 2016sl &     0.0234 &     -20.06 &       8.86 &     -99.90 &       9.05 & Ia \\
SN 2016sr &     0.0231 &     -20.09 &       0.00 &       8.66 &       8.34 & II \\
SN 2016vv &     0.1124 &     -21.34 &       9.13 &       9.12 &       8.86 & Ia \\
SN 2016xb &     0.0207 &     -18.36 &       0.00 &       8.71 &       8.37 & II \\
SN 2016zc &     0.0337 &     -18.71 &       8.71 &       8.39 &       8.05 & Ia-91T-like \\
SN 2016zr &     0.0536 &     -20.07 &       9.05 &       9.01 &       8.86 & II \\
SN 2017A &     0.0328 &     -18.69 &       8.87 &     -99.90 &       8.92 & Ia \\
SN 2017B &     0.0346 &     -21.46 &       9.09 &     -99.90 &       9.22 & Ia \\
SN 2017aaa &     0.0468 &     -18.76 &       8.29 &       8.16 &       7.93 & Ia \\
SN 2017adi &     0.0313 &     -19.95 &       8.67 &     -99.90 &       9.05 & Ia \\
SN 2017ai &     0.0503 &     -20.44 &       9.11 &     -99.90 &       8.74 & Ia \\
SN 2017anf &     0.0234 &     -18.04 &       0.00 &       8.40 &       8.04 & II \\
SN 2017ar &     0.0834 &     -21.46 &       9.11 &     -99.90 &       9.00 & Ia \\
SN 2017avj &     0.0292 &     -20.71 &       8.88 &     -99.90 &       9.40 & Ia-91bg-like \\
SN 2017awz &     0.0219 &     -16.22 &       0.00 &       9.15 &       8.79 & Ia-91T-like \\
SN 2017ayk &     0.0344 &     -17.95 &       8.72 &       8.61 &       8.25 & Ia \\
SN 2017ays &     0.0205 &     -17.73 &       0.00 &       8.40 &       8.17 & II \\
SN 2017azk &     0.0734 &     -21.14 &       9.07 &     -99.90 &       9.30 & Ia \\
SN 2017bbq &     0.0455 &     -19.36 &       9.10 &     -99.90 &       8.87 & II \\
SN 2017bbw &     0.0902 &     -20.08 &       9.05 &     -99.90 &       8.69 & Ia \\
SN 2017bby &     0.1475 &     -21.54 &       0.00 &     -99.90 &       9.09 & Ia \\
SN 2017bbz &     0.0476 &     -18.65 &       8.78 &       8.71 &       8.37 & II \\
SN 2017bcb &     0.1161 &     -20.50 &       8.86 &     -99.90 &       8.91 & Ia \\
SN 2017bel &     0.0330 &     -20.27 &       8.92 &     -99.90 &       8.61 & II \\
SN 2017bgp &     0.0472 &     -21.17 &       8.90 &     -99.90 &       8.95 & Ia \\
SN 2017bgu &     0.0085 &     -12.17 &       0.00 &       8.55 &       8.11 & Ib \\
SN 2017bj &     0.0649 &     -21.54 &       9.06 &     -99.90 &       9.03 & Ia \\
SN 2017boa &     0.0448 &     -21.18 &       8.89 &     -99.90 &       9.19 & Ia \\
SN 2017byc &     0.0462 &     -19.43 &       8.96 &       8.81 &       8.47 & Ia \\
SN 2017byv &     0.0325 &     -18.45 &       9.16 &       9.17 &       8.87 & II \\
SN 2017cbr &     0.0172 &     -19.56 &       0.00 &       9.09 &       8.86 & Ia \\
SN 2017cfo &     0.0415 &     -18.62 &       8.76 &       8.57 &       8.25 &  \\
SN 2017cii &     0.0332 &     -18.89 &       8.89 &       8.73 &       8.30 & Ia \\
SN 2017cik &     0.0154 &     -12.41 &       0.00 &     -99.90 &       7.66 & IIn \\
SN 2017cin &     0.0328 &     -19.87 &       9.00 &       8.94 &       8.62 & IIn \\
SN 2017cjb &     0.0095 &     -15.47 &       0.00 &       9.17 &       8.90 & II \\
SN 2017cju &     0.0492 &     -21.26 &       8.92 &     -99.90 &       9.34 & Ia \\
SN 2017ckj &     0.0371 &     -18.45 &       8.85 &       8.60 &       8.30 &  \\
SN 2017ckp &     0.1002 &     -20.35 &       8.96 &     -99.90 &       8.44 & Ia \\
SN 2017cne &     0.0338 &     -19.32 &       8.73 &     -99.90 &       8.86 & Ia-91T-like \\
SN 2017cpu &     0.0544 &     -20.72 &       8.64 &     -99.90 &       9.11 & Ia \\
SN 2017cts &     0.0197 &     -16.64 &       0.00 &       8.70 &       8.25 & Ia \\
SN 2017cxo &     0.0369 &     -19.42 &       8.77 &       8.62 &       8.20 & Ia \\
SN 2017cxz &     0.0289 &     -19.60 &       8.61 &     -99.90 &       8.88 & Ib \\
SN 2017czd &     0.0085 &     -14.12 &       0.00 &       8.62 &       8.15 & II \\
SN 2017dae &     0.0522 &     -18.70 &       8.86 &       8.65 &       8.27 & Ia \\
SN 2017daf &     0.0190 &     -20.15 &       0.00 &     -99.90 &       8.78 & Ia \\
SN 2017dcf &     0.0603 &     -20.57 &       8.98 &     -99.90 &       8.80 & Ia \\
SN 2017ddc &     0.0339 &     -19.40 &       8.72 &       8.83 &       8.52 & Ic \\
SN 2017def &     0.0699 &     -19.10 &       9.25 &     -99.90 &       8.80 & Ia \\
SN 2017dfq &     0.0212 &     -16.09 &       0.00 &       9.11 &       8.85 & Ia \\
SN 2017dgs &     0.0316 &     -20.55 &       8.67 &     -99.90 &       9.19 & II \\
SN 2017dhm &     0.0519 &     -18.83 &       8.70 &       8.69 &       8.35 & Ia \\
SN 2017dhn &     0.0713 &     -20.95 &       8.71 &     -99.90 &       9.23 & II \\
SN 2017dij &     0.0872 &     -21.35 &       9.07 &     -99.90 &        NaN & Ia \\
SN 2017dil &     0.0691 &     -21.73 &       8.94 &     -99.90 &      13.07 & Ia \\
SN 2017dip &     0.0805 &     -21.84 &       9.06 &       9.13 &       8.94 & Ia \\
SN 2017diy &     0.0441 &     -18.86 &       9.08 &     -99.90 &       8.87 & Ia \\
SN 2017diz &     0.0101 &     -14.56 &       0.00 &       9.04 &       8.69 & II \\
SN 2017djt &     0.0882 &     -20.23 &      10.00 &     -99.90 &       9.13 & Ia \\
SN 2017dmc &     0.0717 &     -21.89 &       8.76 &     -99.90 &       9.27 & Ia \\
SN 2017dwp &     0.0333 &     -18.86 &       8.72 &     -99.90 &       9.08 & Ia \\
SN 2017eax &     0.0282 &     -20.85 &       9.13 &       9.20 &       8.98 & Ia \\
SN 2017eaz &     0.0235 &     -20.93 &       0.00 &     -99.90 &       9.26 & Ia \\
SN 2017ebp &     0.0736 &     -20.24 &       0.00 &     -99.90 &       8.96 & Ia \\
SN 2017eby &     0.0813 &     -19.76 &       9.00 &       8.95 &       8.64 & Ia-CSM \\
SN 2017eex &     0.0398 &     -21.26 &       8.85 &     -99.90 &       9.18 & Ia \\
SN 2017egm &     0.0306 &     -17.21 &       8.88 &       8.91 &       8.65 & SL-I \\
SN 2017ehf &     0.0551 &     -19.13 &       8.92 &       8.70 &       8.31 & Ia \\
SN 2017ein &     0.0026 &     -11.50 &       0.00 &       9.10 &       8.77 & Ic \\
SN 2017ejd &     0.0338 &     -19.69 &       8.93 &     -99.90 &       8.80 & Ia \\
SN 2017eje &     0.0606 &     -20.17 &       9.01 &       8.99 &       8.74 & II \\
SN 2017ejw &     0.0191 &     -19.20 &       0.00 &       8.83 &       8.46 & Ia \\
SN 2017emq &     0.0052 &     -16.78 &       0.00 &       8.73 &       8.40 & Ia \\
SN 2017epb &     0.0243 &     -20.56 &       9.23 &     -99.90 &       8.85 & Ia \\
SN 2017ets &     0.0319 &     -20.96 &       8.85 &     -99.90 &       9.34 & Ia \\
SN 2017evj &     0.0524 &     -21.72 &       9.07 &     -99.90 &       9.02 & Ia \\
SN 2017evn &     0.0169 &     -16.95 &       0.00 &     -99.90 &       8.08 & Ia \\
SN 2017ewi &     0.0433 &     -20.01 &       9.10 &       8.99 &       8.71 & II \\
SN 2017eww &     0.0530 &     -19.70 &       9.06 &       8.95 &       8.59 & Ia \\
SN 2017ewx &     0.0152 &     -19.81 &       0.00 &       9.19 &       8.98 & Ib \\
SN 2017ezc &     0.0366 &     -18.71 &       8.82 &       8.59 &       8.17 & Ia \\
SN 2017ezl &     0.0277 &     -19.55 &       8.99 &       9.02 &       8.81 & Ia \\
SN 2017faa &     0.0185 &     -19.54 &       0.00 &       8.80 &       8.44 & II \\
SN 2017fav &     0.0456 &     -19.13 &       8.84 &       8.71 &       8.37 & IIn \\
SN 2017fbh &     0.0274 &     -19.93 &       8.93 &     -99.90 &       8.82 & Ia-91T-like \\
SN 2017fbr &     0.0370 &     -20.36 &       8.99 &     -99.90 &       8.86 & Ia \\
SN 2017fem &     0.0142 &     -19.33 &       0.00 &       9.02 &       8.70 & IIP \\
SN 2017flo &     0.0785 &     -20.07 &       9.15 &     -99.90 &       8.92 & Ia \\
SN 2017fof &     0.0282 &     -21.17 &       9.10 &     -99.90 &       8.96 & Ia-91bg-like \\
SN 2017frc &     0.0280 &     -18.91 &       8.91 &       8.81 &       8.48 & II \\
SN 2017frh &     0.0321 &     -20.15 &       8.63 &     -99.90 &       9.06 & Ia \\
SN 2017frj &     0.0313 &     -17.91 &       8.87 &       8.59 &       8.22 & Ia \\
SN 2017frl &     0.0700 &     -19.89 &       8.84 &       8.85 &       8.54 & Ia \\
SN 2017fvf &     0.0175 &     -21.11 &       0.00 &       9.23 &       8.97 & IIP \\
SN 2017fwn &     0.0386 &     -18.14 &       8.82 &       8.69 &       8.32 & Ia \\
SN 2017fxh &     0.0652 &     -20.13 &       8.98 &     -99.90 &       9.08 & Ia \\
SN 2017gau &     0.0744 &     -20.35 &       9.04 &     -99.90 &       8.65 & Ia \\
SN 2017gin &     0.0549 &     -19.97 &       9.17 &     -99.90 &       8.95 & Ia \\
SN 2017glk &     0.0709 &     -19.67 &       8.90 &       8.78 &        Inf & Ia \\
SN 2017grl &     0.0939 &     -19.63 &       9.14 &     -99.90 &       8.44 & Ia \\
SN 2017gtg &     0.0667 &     -19.42 &       8.81 &       8.58 &       8.24 & Ia \\
SN 2017gto &     0.0861 &     -19.86 &       8.63 &     -99.90 &       8.65 & Ia \\
SN 2017gwt &     0.0556 &     -19.03 &       8.95 &       8.88 &       8.54 & Ia \\
SN 2017gxq &     0.0085 &     -18.53 &       0.00 &     -99.90 &       8.84 & Ia \\
SN 2017gzu &     0.0473 &     -19.95 &       9.09 &     -99.90 &       8.70 & Ia \\
SN 2017hdw &     0.0515 &     -18.95 &       9.03 &     -99.90 &       8.42 & Ia \\
SN 2017hfw &     0.0180 &     -19.93 &       0.00 &       8.94 &       8.62 & Ic \\
SN 2017hig &     0.0451 &     -20.26 &       8.86 &     -99.90 &       9.10 & Ia \\
SN 2017hk &     0.0593 &     -20.57 &       8.84 &     -99.90 &       8.77 & IIP \\
SN 2017hkk &     0.0830 &     -21.30 &       8.84 &     -99.90 &       9.12 & Ia \\
SN 2017hkz &     0.0435 &     -20.05 &       9.16 &       9.17 &       8.87 & Ia \\
SN 2017hl &     0.0230 &     -19.63 &       0.00 &       8.99 &       8.66 & Ib \\
SN 2017hmi &     0.0398 &     -17.93 &       8.94 &     -99.90 &       8.77 & Ia \\
SN 2017hn &     0.0239 &     -20.38 &       0.00 &     -99.90 &       8.85 & Ia \\
SN 2017hnb &     0.0601 &     -19.96 &      10.43 &     -99.90 &       9.32 & Ia \\
SN 2017hnx &     0.0516 &     -19.78 &       9.08 &     -99.90 &       8.67 & Ia \\
SN 2017hq &     0.0379 &     -21.44 &       9.04 &     -99.90 &       8.89 & Ia \\
SN 2017hqf &     0.0523 &     -18.97 &       8.91 &       8.74 &       8.42 & Ia-91T-like \\
SN 2017hyn &     0.0531 &     -19.00 &       8.84 &       8.74 &       8.33 & Ia-91T-like \\
SN 2017ige &     0.0244 &     -17.94 &       8.97 &       8.97 &       8.67 & Ia \\
SN 2017iha &     0.0479 &     -20.96 &       8.51 &     -99.90 &       9.08 & Ia \\
SN 2017iji &     0.0134 &     -19.56 &       0.00 &     -99.90 &       9.08 & Ia \\
SN 2017ijx &     0.0276 &     -20.14 &       9.15 &       9.31 &       9.09 & Ia \\
SN 2017imd &     0.0463 &     -20.74 &       8.79 &       8.81 &       8.60 & Ia \\
SN 2017ipi &     0.0378 &     -20.22 &       9.05 &       9.00 &       8.70 & Ia \\
SN 2017iro &     0.0064 &     -18.98 &       0.00 &       9.17 &       8.91 & Ib \\
SN 2017isj &     0.0193 &     -19.91 &       0.00 &     -99.90 &       9.26 & Ia \\
SN 2017itx &     0.0378 &     -19.08 &       8.99 &       8.86 &       8.50 & Ia \\
SN 2017ivu &     0.0066 &     -20.07 &       0.00 &     -99.90 &       9.19 & IIP \\
SN 2017iwy &     0.0343 &     -20.13 &       9.09 &       9.01 &       8.64 & Ia \\
SN 2017ixf &     0.0539 &     -20.53 &       9.12 &       9.14 &       8.90 & II \\
SN 2017ixz &     0.0236 &     -18.82 &       0.00 &     -99.90 &       8.43 & IIb \\
SN 2017iyd &     0.0285 &     -18.10 &       8.96 &       8.58 &       8.24 & IIb \\
SN 2017jcu &     0.0230 &     -14.37 &       0.00 &       9.12 &       8.79 & II \\
SN 2017jdn &     0.0314 &     -19.16 &       9.05 &       9.05 &       8.84 & IIb \\
SN 2017jeb &     0.0638 &     -20.95 &       9.13 &       9.17 &       8.93 & I \\
SN 2017jef &     0.0287 &     -18.93 &       9.01 &       8.97 &       8.67 & Ia \\
SN 2017jfd &     0.0819 &     -19.55 &       9.02 &     -99.90 &       9.02 & Ia \\
SN 2017jfs &     0.0078 &     -19.51 &       0.00 &       8.88 &       8.51 & IIn \\
SN 2017jlz &     0.0647 &     -20.06 &       9.05 &       9.03 &       8.70 & Ia \\
SN 2017jmj &     0.0275 &     -20.59 &       9.17 &     -99.90 &       9.33 & Ic \\
SN 2017jzp &     0.0553 &     -16.81 &       8.76 &       8.69 &       8.35 & Ia \\
SN 2017le &     0.0296 &     -19.42 &       0.00 &     -99.90 &       9.17 & Ia \\
SN 2017ln &     0.0254 &     -19.75 &       6.27 &     -99.90 &       8.75 & Ia \\
SN 2017me &     0.0327 &     -19.63 &       9.05 &       9.01 &       8.65 & Ia \\
SN 2017mf &     0.0256 &     -21.24 &       8.62 &     -99.90 &       8.98 & Ia \\
SN 2017ms &     0.0245 &     -17.93 &       8.81 &       8.41 &       8.06 & Ia \\
SN 2017nf &     0.0367 &     -19.19 &       8.79 &     -99.90 &       8.78 & I \\
SN 2017ng &     0.0774 &     -20.58 &       9.00 &       9.05 &       8.79 & Ia \\
SN 2017pp &     0.0299 &     -18.06 &       8.79 &       8.34 &       8.04 & Ia-91T-like \\
SN 2018H &     0.0831 &     -21.51 &       9.15 &       9.17 &       8.97 & I \\
SN 2018L &     0.0258 &     -20.44 &       8.91 &     -99.90 &       9.14 & Ia \\
SN 2018abm &     0.0428 &     -19.36 &       8.36 &       8.18 &       7.84 & II \\
SN 2018abo &     0.0509 &     -20.23 &       8.93 &     -99.90 &       8.70 & Ic \\
SN 2018aca &     0.0417 &     -18.06 &       8.82 &       8.66 &       8.31 & Ia \\
SN 2018aei &     0.0479 &     -19.94 &       8.79 &     -99.90 &       8.83 & II \\
SN 2018aej &     0.0479 &     -19.94 &       8.79 &     -99.90 &       8.83 & Ia \\
SN 2018aex &     0.0229 &     -18.12 &       0.00 &       8.71 &       8.33 & II \\
SN 2018aey &     0.0767 &     -20.30 &       9.05 &       8.99 &       8.66 & Ia \\
SN 2018agn &     0.0581 &     -20.41 &       9.06 &       9.06 &       8.74 & II \\
SN 2018ahe &     0.0156 &     -19.54 &       0.00 &       9.06 &       8.81 & IIP \\
SN 2018ahq &     0.0255 &     -21.67 &       9.03 &     -99.90 &        NaN & Ia \\
SN 2018aic &     0.0798 &     -20.70 &       8.85 &       8.84 &       8.56 & Ia \\
SN 2018aki &     0.0302 &     -19.04 &       0.00 &     -99.90 &       8.84 & Ia \\
SN 2018aks &     0.0479 &     -20.56 &       8.95 &     -99.90 &       9.05 & Ic \\
SN 2018aly &     0.0446 &     -19.71 &       9.02 &     -99.90 &       8.97 & Ia \\
SN 2018amb &     0.0142 &     -19.69 &       0.00 &     -99.90 &       8.85 & II \\
SN 2018ame &     0.0220 &     -18.03 &       0.00 &       8.59 &       8.17 & Ia-91bg-like \\
SN 2018amo &     0.0297 &     -20.48 &       9.04 &     -99.90 &        NaN & Ia \\
SN 2018anh &     0.0226 &     -19.52 &       6.01 &       8.81 &       8.42 & II \\
SN 2018anx &     0.0170 &     -18.53 &       0.00 &       8.71 &       8.32 & II \\
SN 2018aoy &     0.0376 &     -21.53 &       9.10 &     -99.90 &       9.70 & Ia \\
SN 2018aqa &     0.0286 &     -20.27 &       8.92 &     -99.90 &        NaN & Ia \\
SN 2018aqj &     0.0411 &     -19.66 &       8.39 &     -99.90 &        NaN & Ia \\
SN 2018aqk &     0.0536 &     -19.46 &       8.79 &     -99.90 &       8.79 & Ia \\
SN 2018aqm &     0.0324 &     -19.20 &       8.90 &     -99.90 &       9.06 & Ia \\
SN 2018are &     0.0764 &     -20.87 &       9.64 &     -99.90 &       8.82 & Ia-91T-like \\
SN 2018atq &     0.1671 &     -21.81 &       9.13 &     -99.90 &       8.83 & IIn \\
SN 2018atr &     0.0755 &     -20.69 &       9.02 &     -99.90 &       8.89 & Ia \\
SN 2018ats &     0.0382 &     -20.63 &       8.82 &     -99.90 &        NaN & Ia \\
SN 2018aur &     0.0561 &     -19.24 &       8.63 &     -99.90 &       8.86 & Ia \\
SN 2018auv &     0.0635 &     -21.73 &       9.11 &       9.26 &       9.12 & Ia \\
SN 2018avg &     0.0463 &     -21.45 &       8.63 &     -99.90 &       9.13 & Ia \\
SN 2018avp &     0.0527 &     -18.97 &       8.95 &     -99.90 &       8.24 & Ia \\
SN 2018avz &     0.0606 &     -20.71 &       9.02 &     -99.90 &       8.39 & Ia \\
SN 2018awn &     0.0289 &     -18.80 &       8.65 &     -99.90 &       8.56 & Ia \\
SN 2018aws &     0.0193 &     -17.65 &       0.00 &     -99.90 &       7.93 & Ia \\
SN 2018ayf &     0.0699 &     -21.45 &       9.11 &       9.13 &       8.96 & Ia-pec \\
SN 2018ayg &     0.0309 &     -19.77 &       8.76 &     -99.90 &       8.68 & Ia \\
SN 2018bac &     0.0372 &     -18.18 &       8.79 &       8.65 &       8.25 & Ia \\
SN 2018baq &     0.0646 &     -20.08 &       9.05 &       8.96 &       8.64 & Ia \\
SN 2018bat &     0.1243 &     -21.30 &       9.13 &       9.17 &       8.99 & Ia \\
SN 2018bav &     0.1140 &     -21.20 &       0.00 &     -99.90 &       9.17 & Ia \\
SN 2018bbj &     0.0665 &     -21.82 &       8.99 &     -99.90 &        NaN & Ia \\
SN 2018bbk &     0.0374 &     -18.23 &       8.79 &     -99.90 &       8.01 & II \\
SN 2018bbz &     0.0278 &     -20.43 &       8.64 &     -99.90 &       8.84 & Ia \\
SN 2018bcm &     0.1811 &     -21.40 &       4.91 &     -99.90 &       8.86 & Ia \\
SN 2018bdh &     0.0790 &     -21.02 &       8.98 &     -99.90 &        NaN & Ia \\
SN 2018bdo &     0.0774 &     -19.91 &       8.94 &       8.88 &       8.56 & Ia \\
SN 2018bei &     0.0284 &     -18.61 &       8.78 &       8.46 &       8.11 & II \\
SN 2018bfc &     0.0342 &     -17.90 &       8.66 &     -99.90 &       8.05 & Ia \\
SN 2018bfd &     0.0516 &     -21.44 &       9.07 &     -99.90 &       9.23 & Ia \\
SN 2018bfe &     0.0609 &     -21.47 &       8.94 &     -99.90 &       8.78 & Ia \\
SN 2018bfh &     0.0445 &     -21.02 &       9.05 &     -99.90 &       9.03 & Ia \\
SN 2018bfx &     0.0746 &     -19.39 &       8.93 &       8.85 &       8.56 & Ia \\
SN 2018bga &     0.0453 &     -18.76 &       8.67 &       8.48 &       8.17 & IIn \\
SN 2018bge &     0.0240 &     -19.73 &       0.00 &       9.07 &       8.70 & II \\
SN 2018bgv &     0.1350 &     -21.08 &       9.03 &     -99.90 &       8.97 & SL-I \\
SN 2018bhc &     0.0560 &     -18.99 &       8.59 &     -99.90 &       8.42 & Ia \\
SN 2018bho &     0.0450 &     -21.62 &       9.10 &     -99.90 &       9.18 & IIb \\
SN 2018bhp &     0.0538 &     -21.46 &       9.04 &     -99.90 &       9.82 & Ia \\
SN 2018big &     0.0182 &     -18.30 &       0.00 &       8.64 &       8.21 & Ia \\
SN 2018bij &     0.0811 &     -20.17 &       9.00 &     -99.90 &       8.60 & Ia \\
SN 2018bil &     0.0320 &     -19.81 &       9.02 &     -99.90 &        NaN & Ia \\
SN 2018bio &     0.0483 &     -20.97 &       9.15 &     -99.90 &        NaN & Ia \\
SN 2018bjo &     0.0232 &     -17.90 &       0.00 &       8.61 &       8.35 & IIP \\
SN 2018bpd &     0.0365 &     -17.83 &       8.72 &     -99.90 &       8.13 & Ia \\
SN 2018bsg &     0.0216 &     -19.77 &     173.87 &     -99.90 &       8.79 & IIb \\
SN 2018bsn &     0.0586 &     -21.22 &       9.86 &     -99.90 &       9.05 & Ia \\
SN 2018btb &     0.0338 &     -20.66 &       9.04 &     -99.90 &       8.96 & Ia \\
SN 2018bti &     0.0248 &     -18.13 &       8.75 &       8.59 &       8.24 & II \\
SN 2018buh &     0.0333 &     -19.72 &       9.10 &     -99.90 &       8.83 & Ia \\
SN 2018bui &     0.0203 &     -19.43 &       0.00 &       8.61 &       8.12 & II \\
SN 2018bvi &     0.0240 &     -18.33 &       0.00 &       8.64 &       8.29 & Ib \\
SN 2018bvx &     0.0761 &     -19.78 &       9.09 &     -99.90 &       8.76 & Ia \\
SN 2018bwb &     0.0498 &     -18.60 &       8.95 &       8.77 &       8.35 & Ia \\
SN 2018bxo &     0.0620 &     -20.14 &       8.85 &       8.82 &       8.48 & Ia \\
SN 2018bxs &     0.0445 &     -19.04 &       8.98 &     -99.90 &       8.69 & Ia \\
SN 2018byg &     0.0663 &     -21.01 &       8.72 &     -99.90 &       8.40 & Ia-pec \\
SN 2018byi &     0.0439 &     -21.12 &       9.06 &     -99.90 &        NaN & Ia \\
SN 2018bzz &     0.0850 &     -19.64 &       8.96 &     -99.90 &       8.95 & Ia \\
SN 2018cbf &     0.0770 &     -19.47 &       8.72 &       8.60 &       8.20 & Ia \\
SN 2018cbv &     0.0682 &     -20.73 &       9.06 &     -99.90 &       8.96 & Ia \\
SN 2018cdg &     0.0552 &     -19.72 &       9.02 &       8.90 &       8.54 & II \\
SN 2018cdt &     0.0339 &     -20.69 &       8.79 &     -99.90 &       9.20 & Ia \\
SN 2018cdy &     0.0567 &     -19.55 &       8.89 &       8.66 &       8.26 & Ia \\
SN 2018cdz &     0.0748 &     -19.49 &       8.94 &     -99.90 &       8.72 & Ia \\
SN 2018cea &     0.0821 &     -21.20 &       8.97 &     -99.90 &       8.75 & Ia \\
SN 2018cec &     0.0831 &     -21.49 &       8.55 &     -99.90 &       9.32 & Ia \\
SN 2018ced &     0.0681 &     -20.26 &       8.94 &     -99.90 &       8.47 & Ia \\
SN 2018cem &     0.0296 &     -19.94 &       8.66 &     -99.90 &       8.82 & Ic \\
SN 2018cgt &     0.0376 &     -19.98 &       9.11 &       9.06 &       8.79 & II \\
SN 2018chd &     0.0583 &     -19.72 &       9.12 &       9.07 &       8.74 & Ia \\
SN 2018chf &     0.0628 &     -20.99 &       9.10 &       9.11 &       8.89 & Ia \\
SN 2018cih &     0.0828 &     -20.13 &       9.09 &     -99.90 &       8.71 & IIn \\
SN 2018ciw &     0.0562 &     -21.02 &       9.12 &     -99.90 &        NaN & Ia-91bg-like \\
SN 2018clq &     0.0451 &     -20.46 &       9.12 &       9.09 &       8.76 & IIP \\
SN 2018cmu &     0.0342 &     -19.52 &       8.86 &     -99.90 &       8.97 & Ia \\
SN 2018cnp &     0.0279 &     -19.64 &       8.72 &     -99.90 &       8.83 & Ia \\
SN 2018cnx &     0.0800 &     -19.67 &       9.07 &       9.00 &       8.68 & Ia \\
SN 2018cny &     0.0473 &     -20.20 &       8.73 &     -99.90 &       8.74 & Ia \\
SN 2018cof &     0.0916 &     -20.31 &       8.66 &     -99.90 &       8.40 & Ia \\
SN 2018coj &     0.0792 &     -20.92 &       9.11 &     -99.90 &       9.24 & Ia \\
SN 2018cow &     0.0141 &     -18.48 &       0.00 &       8.96 &       8.59 & Ic-BL \\
SN 2018cqa &     0.0556 &     -19.39 &       8.89 &       8.73 &       8.36 & Ia \\
SN 2018cqi &     0.0222 &     -19.70 &       0.00 &       8.94 &       8.59 & IIP \\
SN 2018cqp &     0.0328 &     -20.27 &       9.13 &       9.17 &       8.91 & II \\
SN 2018crs &     0.0720 &     -20.14 &       9.05 &       9.04 &       8.74 & Ia \\
SN 2018ctc &     0.0422 &     -21.35 &       9.02 &     -99.90 &       8.97 & Ia \\
SN 2018ctj &     0.0378 &     -18.44 &       8.65 &       8.57 &       8.14 & IIn \\
SN 2018ctq &     0.0875 &     -19.92 &       9.00 &       8.87 &       8.54 & Ia \\
SN 2018ctr &     0.0225 &     -18.80 &       0.00 &       8.86 &       8.41 & II \\
SN 2018cty &     0.0557 &     -19.74 &       9.10 &     -99.90 &        NaN & Ia \\
SN 2018cua &     0.0907 &     -21.30 &       9.12 &     -99.90 &       7.44 & Ia \\
SN 2018cup &     0.0152 &     -19.19 &       0.00 &       8.86 &       8.48 & II \\
SN 2018cur &     0.0154 &     -18.93 &       0.00 &       9.25 &       8.96 & IIP \\
SN 2018cve &     0.0379 &     -20.71 &       9.00 &     -99.90 &       8.81 & Ic \\
SN 2018cvf &     0.0638 &     -20.89 &       9.11 &     -99.90 &       8.82 & Ia \\
SN 2018cvh &     0.0351 &     -21.20 &       9.09 &     -99.90 &       8.94 & Ia \\
SN 2018cvq &     0.0668 &     -20.84 &       9.12 &       9.22 &       8.98 & Ia \\
SN 2018cvs &     0.1047 &     -20.43 &       8.68 &     -99.90 &       8.91 & Ia \\
SN 2018cvu &     0.1015 &     -21.04 &       0.00 &     -99.90 &       8.77 & Ia \\
SN 2018cvv &     0.0646 &     -20.83 &       9.84 &     -99.90 &       8.92 & Ia \\
SN 2018cwa &     0.0140 &     -17.09 &       0.00 &       8.32 &       7.98 & IIP \\
SN 2018cxe &     0.0438 &     -19.19 &       8.91 &       8.74 &       8.37 & Ia \\
SN 2018cxm &     0.0483 &     -19.00 &       8.87 &       8.74 &       8.42 & Ia \\
SN 2018cxn &     0.0405 &     -16.62 &       9.12 &       9.09 &       8.76 & IIP \\
SN 2018dbg &     0.0149 &     -17.93 &       0.00 &       9.01 &       8.73 & Ib/c \\
SN 2018dct &     0.0319 &     -19.73 &       9.07 &       8.98 &       8.65 & IIP \\
SN 2018dcw &     0.0188 &     -19.03 &       0.00 &       9.07 &       8.71 & IIP \\
SN 2018ddr &     0.0146 &     -18.97 &       0.00 &       8.94 &       8.53 & IIb \\
SN 2018der &     0.0515 &     -20.46 &       8.72 &     -99.90 &       8.93 & Ia \\
SN 2018dfc &     0.0365 &     -19.97 &       9.11 &       9.06 &       8.69 & II \\
SN 2018dgs &     0.0351 &     -20.10 &       9.04 &       9.01 &       8.74 & Ib \\
SN 2018dht &     0.0232 &     -20.09 &       0.00 &       9.16 &       8.87 & II \\
SN 2018djg &     0.0354 &     -18.52 &       9.04 &       9.01 &       8.66 & IIP \\
SN 2018ds &     0.0317 &     -20.09 &       8.43 &     -99.90 &       9.08 & Ia \\
SN 2018dsw &     0.1016 &     -20.40 &       8.72 &     -99.90 &       8.96 & Ia \\
SN 2018dxu &     0.1082 &     -20.63 &       8.78 &     -99.90 &       8.92 & Ia \\
SN 2018dyp &     0.0596 &     -20.61 &       9.16 &       9.13 &       8.84 & Ia \\
SN 2018dyz &     0.0449 &     -20.34 &       8.91 &     -99.90 &       8.84 & Ia \\
SN 2018dzw &     0.0370 &     -20.28 &       9.06 &     -99.90 &       8.58 & IIb \\
SN 2018ecj &     0.0128 &     -16.68 &       0.00 &       8.89 &       8.54 & II \\
SN 2018edd &     0.0280 &     -21.17 &       9.04 &     -99.90 &      15.86 & Ia \\
SN 2018edz &     0.0503 &     -21.46 &       9.00 &     -99.90 &        NaN & Ia \\
SN 2018efk &     0.0499 &     -19.37 &       9.12 &     -99.90 &       -NaN & Ia \\
SN 2018efn &     0.0240 &     -20.08 &     133.31 &     -99.90 &       9.10 & Ia-91bg-like \\
SN 2018ell &     0.0638 &     -20.29 &       8.97 &       8.74 &       8.35 & Ia \\
SN 2018elp &     0.0301 &     -18.52 &       8.69 &       8.40 &       8.07 & II \\
SN 2018emi &     0.0382 &     -18.50 &       9.04 &     -99.90 &       8.71 & Ia \\
SN 2018eml &     0.0316 &     -18.74 &       8.98 &       8.82 &       8.46 & Ia \\
SN 2018emv &     0.0569 &     -21.49 &       8.93 &     -99.90 &       9.01 & Ia \\
SN 2018emx &     0.0430 &     -18.89 &       8.76 &       8.69 &       8.34 & Ia \\
SN 2018ep &     0.0399 &     -21.12 &       9.09 &       9.07 &       8.82 & Ia \\
SN 2018epj &     0.0739 &     -20.17 &       9.06 &     -99.90 &       8.96 & Ia \\
SN 2018epy &     0.0948 &     -21.26 &       8.90 &     -99.90 &       8.94 & Ia-91T-like \\
SN 2018epz &     0.1010 &     -20.91 &       9.09 &       9.03 &       8.71 & I \\
SN 2018eqg &     0.0922 &     -20.52 &       9.03 &     -99.90 &       8.76 & Ia \\
SN 2018ert &     0.0940 &     -19.77 &       0.00 &     -99.90 &       8.91 & Ia \\
SN 2018eru &     0.0307 &     -19.42 &       9.08 &     -99.90 &       8.61 & IIn \\
SN 2018erw &     0.0235 &     -19.26 &       0.00 &     -99.90 &       8.87 & Ic \\
SN 2018etj &     0.0427 &     -20.48 &       8.76 &     -99.90 &       8.86 & Ia \\
SN 2018etk &     0.0441 &     -18.54 &       8.53 &       8.24 &       7.98 & Ic \\
SN 2018euz &     0.0380 &     -20.08 &       9.19 &       9.18 &       8.92 & Ia \\
SN 2018eyg &     0.0318 &     -19.51 &       9.08 &     -99.90 &       9.12 & IIP \\
SN 2018fae &     0.0817 &     -21.41 &       8.74 &     -99.90 &       8.60 & Ia \\
SN 2018fbh &     0.0413 &     -19.01 &       9.15 &       9.14 &       8.88 & Ia \\
SN 2018fdt &     0.0330 &     -20.20 &       8.95 &       8.87 &       8.52 & IIn \\
SN 2018feb &     0.0148 &     -18.51 &       0.00 &       8.81 &       8.47 & Ia \\
SN 2018fev &     0.1104 &     -20.31 &       8.94 &       8.92 &       8.63 & Ia \\
SN 2018fhd &     0.0925 &     -19.84 &       9.08 &       9.09 &       8.88 & II \\
SN 2018fhg &     0.0658 &     -19.84 &       9.07 &       8.99 &       8.63 & Ia \\
SN 2018fim &     0.0681 &     -19.78 &       9.01 &       8.89 &       8.46 & Ia \\
SN 2018fja &     0.0764 &     -19.02 &       8.70 &     -99.90 &       8.57 & Ia \\
SN 2018flg &     0.0597 &     -19.06 &       9.14 &       9.11 &       8.82 & Ia \\
SN 2018fli &     0.0660 &     -21.25 &       9.03 &     -99.90 &       9.03 & Ia \\
SN 2018fob &     0.0291 &     -21.60 &       8.73 &     -99.90 &       9.21 & Ic \\
SN 2018fod &     0.0802 &     -19.73 &       0.00 &     -99.90 &       8.36 & Ia \\
SN 2018fpv &     0.0793 &     -20.91 &       8.72 &     -99.90 &       8.93 & Ia \\
SN 2018fru &     0.0102 &     -18.18 &       0.00 &       8.59 &       8.32 & II \\
SN 2018fsn &     0.0399 &     -18.59 &       8.86 &       8.67 &       8.24 & II \\
SN 2018fsr &     0.0269 &     -18.01 &       8.75 &       8.26 &       7.83 & Ia \\
SN 2018fty &     0.0543 &     -20.68 &       9.29 &     -99.90 &       8.87 & Ia \\
SN 2018fvr &     0.0527 &     -18.81 &       8.88 &       8.64 &       8.33 & Ia \\
SN 2018gdg &     0.0570 &     -20.62 &       9.11 &     -99.90 &       8.87 & Ia \\
SN 2018geo &     0.0310 &     -18.19 &       9.14 &     -99.90 &       8.37 & Ia \\
SN 2018ggu &     0.0187 &     -18.97 &       0.00 &       8.87 &       8.53 & IIP \\
SN 2018ghd &     0.0385 &     -19.50 &       9.09 &       9.05 &       8.76 & II \\
SN 2018ghj &     0.0646 &     -19.02 &       9.04 &     -99.90 &       8.43 & II \\
SN 2018gho &     0.0330 &     -21.32 &       8.39 &     -99.90 &       9.25 &  \\
SN 2018git &     0.0713 &     -20.46 &       9.04 &       9.05 &       8.77 & Ia \\
SN 2018gjt &     0.0471 &     -17.88 &       8.59 &       8.43 &       8.09 & Ia \\
SN 2018gk &     0.0310 &     -17.80 &       8.68 &       8.61 &       8.16 & II \\
SN 2018gru &     0.0702 &     -19.21 &       9.11 &       9.07 &       8.75 & Ia \\
SN 2018gsb &     0.0600 &     -19.42 &       8.86 &     -99.90 &       8.88 & Ia \\
SN 2018gvb &     0.0642 &     -21.24 &       0.00 &     -99.90 &       8.86 & Ia \\
SN 2018gvx &     0.0893 &     -20.86 &       9.09 &     -99.90 &      10.79 & Ia \\
SN 2018gwa &     0.0659 &     -21.00 &       9.14 &       9.17 &       8.93 & IIn \\
SN 2018gxq &     0.0259 &     -17.55 &       8.92 &       8.60 &       8.30 & Ia \\
SN 2018gya &     0.0726 &     -20.74 &       9.01 &       8.94 &       8.57 & Ia-91T-like \\
SN 2018ha &     0.0614 &     -20.50 &       9.15 &     -99.90 &       8.84 & Ia \\
SN 2018hb &     0.1135 &     -20.70 &       9.10 &     -99.90 &       8.77 & Ib \\
SN 2018hbz &     0.0390 &     -16.61 &       9.17 &       9.17 &       8.93 & Ia \\
SN 2018hc &     0.1016 &     -20.50 &       9.11 &     -99.90 &       9.04 & II \\
SN 2018hcp &     0.0198 &     -19.47 &       0.00 &       8.96 &       8.63 & IIP \\
SN 2018hfc &     0.0200 &     -20.26 &       8.82 &     -99.90 &       9.01 & IIP \\
SN 2018hfm &     0.0080 &     -15.92 &       0.00 &       8.59 &       8.14 &  \\
SN 2018hhr &     0.0166 &     -17.04 &       0.00 &       8.81 &       8.44 & II \\
SN 2018hij &     0.0197 &     -20.29 &       0.00 &       9.10 &       8.79 & IIP \\
SN 2018hka &     0.0363 &     -20.73 &       8.96 &     -99.90 &       9.15 & Ia \\
SN 2018hls &     0.0271 &     -21.35 &       9.10 &     -99.90 &       9.11 & Ia \\
SN 2018hov &     0.0668 &     -20.08 &       8.86 &       8.80 &       8.43 & II \\
SN 2018hrq &     0.0270 &     -18.71 &       9.13 &       9.17 &       8.97 & II \\
SN 2018hsv &     0.0690 &     -21.47 &       9.11 &       9.16 &       8.97 & Ia \\
SN 2018hsy &     0.0289 &     -18.93 &       8.79 &       8.70 &       8.35 & Ia \\
SN 2018htu &     0.0645 &     -19.08 &       9.08 &       8.99 &       8.67 & Ia \\
SN 2018hus &     0.0681 &     -20.71 &       9.06 &       9.13 &       9.08 & Ia \\
SN 2018huy &     0.0883 &     -20.42 &       8.84 &       8.74 &       8.33 & Ia \\
SN 2018hvf &     0.0450 &     -20.49 &       8.54 &     -99.90 &      11.86 & Ia \\
SN 2018hyw &     0.0168 &     -19.56 &       0.00 &       8.95 &       8.71 & II \\
SN 2018hzg &     0.0216 &     -21.27 &       0.00 &     -99.90 &       9.03 & Ia \\
SN 2018ibj &     0.0966 &     -20.71 &       8.55 &     -99.90 &       9.02 & Ia \\
SN 2018iby &     0.0252 &     -20.42 &       9.02 &     -99.90 &       8.86 & II \\
SN 2018icm &     0.0832 &     -20.65 &       8.90 &     -99.90 &       8.71 & Ia-91T-like \\
SN 2018icr &     0.0328 &     -20.31 &       8.96 &     -99.90 &        Inf & Ia \\
SN 2018ieu &     0.0405 &     -20.96 &       9.05 &       9.11 &       8.85 & Ia \\
SN 2018ijp &     0.0848 &     -19.76 &       8.94 &     -99.90 &       8.65 & Ic \\
SN 2018iko &     0.0516 &     -20.79 &       8.87 &     -99.90 &       9.52 & Ia \\
SN 2018ikr &     0.0599 &     -19.94 &       8.84 &     -99.90 &       8.59 & Ia \\
SN 2018imf &     0.0040 &     -15.31 &       0.00 &     -99.90 &       7.74 & IIP \\
SN 2018inf &     0.0335 &     -19.86 &       9.04 &       9.05 &       8.80 & Ia \\
SN 2018ino &     0.0209 &     -18.24 &       0.00 &       8.38 &       8.03 & II \\
SN 2018iq &     0.0235 &     -21.21 &       9.00 &     -99.90 &       9.30 & Ia \\
SN 2018iqk &     0.0787 &     -20.89 &       8.76 &     -99.90 &       8.73 & Ia \\
SN 2018iqt &     0.0540 &     -19.12 &       8.70 &       8.13 &       7.98 & Ia \\
SN 2018iqy &     0.0224 &     -19.15 &     114.98 &     -99.90 &       8.83 & Ia \\
SN 2018isb &     0.0833 &     -20.75 &       8.66 &     -99.90 &       8.67 & Ia \\
SN 2018isf &     0.0766 &     -19.61 &       9.00 &       8.98 &       8.74 & Ia \\
SN 2018iso &     0.0332 &     -17.74 &       8.77 &       8.42 &       8.17 & Ia \\
SN 2018isv &     0.0779 &     -20.74 &       8.97 &     -99.90 &       8.68 & Ia \\
SN 2018ium &     0.0317 &     -20.72 &       8.53 &     -99.90 &       9.03 & Ic-BL \\
SN 2018iun &     0.0293 &     -19.85 &       9.09 &       9.07 &       8.75 & II \\
SN 2018iuo &     0.1022 &     -21.57 &       9.09 &       9.11 &       8.92 & Ia \\
SN 2018iuu &     0.0173 &     -16.64 &       0.00 &       8.89 &       8.49 & Ia \\
SN 2018ixw &     0.0840 &     -21.16 &       8.81 &     -99.90 &       9.35 & Ia \\
SN 2018izc &     0.0418 &     -19.64 &       9.13 &       9.11 &       8.83 & II \\
SN 2018ize &     0.0636 &     -21.00 &       9.08 &     -99.90 &       8.78 & Ia \\
SN 2018jah &     0.0580 &     -19.10 &       8.63 &       8.28 &       8.03 & II \\
SN 2018jak &     0.0385 &     -19.22 &       8.80 &       8.91 &       8.65 & IIb \\
SN 2018jay &     0.0264 &     -18.22 &       8.87 &       8.30 &       7.95 & II \\
SN 2018jaz &     0.0232 &     -18.50 &       0.00 &       8.75 &       8.39 & Ia \\
SN 2018jba &     0.0619 &     -19.22 &       9.26 &     -99.90 &       8.86 & Ia \\
SN 2018jbb &     0.0334 &     -18.24 &       8.45 &       8.38 &       8.00 & II \\
SN 2018jbj &     0.0293 &     -18.45 &       8.78 &       8.73 &       8.40 & II \\
SN 2018jbl &     0.0359 &     -18.16 &       8.89 &     -99.90 &       7.85 & Ia \\
SN 2018jbr &     0.0371 &     -20.55 &       9.10 &       9.09 &       8.87 & II \\
SN 2018jcd &     0.0758 &     -20.23 &       9.08 &     -99.90 &       8.68 & Ia \\
SN 2018jfb &     0.0498 &     -19.28 &       8.67 &       8.49 &       8.13 & Ia \\
SN 2018jfn &     0.0368 &     -19.10 &       8.64 &       8.60 &       8.25 & Ia \\
SN 2018jgs &     0.0753 &     -20.77 &       6.37 &     -99.90 &       8.93 & Ia \\
SN 2018jgy &     0.0286 &     -19.94 &       8.91 &       8.81 &       8.43 & II \\
SN 2018jha &     0.0856 &     -21.46 &       9.07 &       9.06 &       8.81 & Ia \\
SN 2018jhb &     0.0725 &     -20.34 &       8.99 &       8.97 &       8.67 & Ia \\
SN 2018jjn &     0.0560 &     -20.41 &       9.05 &       9.05 &       8.72 & Ia \\
SN 2018jny &     0.0328 &     -18.05 &       8.70 &       8.44 &       8.08 & Ia \\
SN 2018joe &     0.0652 &     -19.50 &       8.96 &       8.91 &       8.61 & Ia \\
SN 2018jos &     0.0756 &     -21.05 &       9.09 &     -99.90 &       9.01 & Ia \\
SN 2018jpe &     0.0891 &     -21.18 &       9.13 &     -99.90 &       8.72 & Ia \\
SN 2018jpf &     0.0263 &     -20.10 &       9.15 &       9.12 &       8.78 & II \\
SN 2018jq &     0.0249 &     -16.80 &       8.95 &       8.68 &       8.34 & Ib \\
SN 2018jqp &     0.0350 &     -19.35 &       8.97 &       8.94 &       8.63 & Ia \\
SN 2018jrb &     0.0446 &     -18.85 &       8.89 &     -99.90 &       8.85 & II \\
SN 2018jrj &     0.0352 &     -18.98 &       8.74 &       8.59 &       8.30 & II \\
SN 2018jrv &     0.0502 &     -20.95 &       9.28 &     -99.90 &       9.98 & Ia \\
SN 2018jst &     0.0796 &     -19.91 &       8.87 &       8.71 &       8.40 & Ia \\
SN 2018jsu &     0.0779 &     -20.33 &       8.94 &       8.83 &       8.77 & Ia \\
SN 2018jsv &     0.0781 &     -22.45 &       8.82 &     -99.90 &       8.96 & Ia \\
SN 2018jtb &     0.1081 &     -21.17 &       9.02 &     -99.90 &       8.77 & Ia \\
SN 2018jti &     0.0425 &     -20.06 &       8.97 &     -99.90 &       8.83 & Ia \\
SN 2018jtj &     0.0484 &     -19.81 &       8.93 &       8.81 &       8.42 & Ia \\
SN 2018ka &     0.0316 &     -21.22 &       9.17 &       9.29 &       9.03 & Ia \\
SN 2018kag &     0.0274 &     -18.97 &       8.93 &     -99.90 &       8.31 & IIn \\
SN 2018kbc &     0.1019 &     -21.13 &       9.07 &     -99.90 &       8.98 & Ia \\
SN 2018kbd &     0.0514 &     -18.60 &       8.75 &       8.56 &       8.22 & Ia \\
SN 2018kbh &     0.0261 &     -20.84 &       8.90 &     -99.90 &       8.96 & Ia \\
SN 2018kc &     0.0637 &     -21.07 &       8.67 &     -99.90 &       8.86 & Ia \\
SN 2018kdx &     0.0371 &     -20.18 &       9.01 &       8.95 &       8.65 & Ia \\
SN 2018kfd &     0.0746 &     -20.26 &       9.01 &       8.95 &       8.64 & Ia \\
SN 2018kfs &     0.0224 &     -20.20 &       0.00 &     -99.90 &       9.06 & Ia \\
SN 2018khc &     0.1074 &     -20.49 &       9.03 &       8.93 &       8.57 & Ia \\
SN 2018khw &     0.0313 &     -18.51 &       8.86 &       8.70 &       8.33 & Ia \\
SN 2018kij &     0.0409 &     -18.51 &       8.88 &       8.68 &       8.32 & Ia \\
SN 2018kji &     0.0357 &     -19.56 &       8.72 &       8.60 &       8.18 & Ia \\
SN 2018kkv &     0.0310 &     -20.24 &       9.13 &       9.13 &       8.79 & IIP \\
SN 2018ko &     0.0333 &     -20.11 &       9.13 &       9.13 &       8.86 & Ia \\
SN 2018kpo &     0.0175 &     -20.08 &       0.00 &     -99.90 &       8.93 & II \\
SN 2018kq &     0.0278 &     -20.20 &       8.81 &       8.79 &       8.46 & Ic-BL \\
SN 2018ktv &     0.0281 &     -18.11 &       9.12 &     -99.90 &       -NaN & IIL \\
SN 2018ktx &     0.0499 &     -20.81 &       9.05 &       9.12 &       8.98 & Ia \\
SN 2018kva &     0.0429 &     -18.79 &       8.77 &       8.43 &       8.10 & Ic \\
SN 2018kxo &     0.1008 &     -20.64 &       5.22 &     -99.90 &       8.83 & Ia \\
SN 2018kxz &     0.0551 &     -20.05 &       9.12 &     -99.90 &       8.83 & Ia \\
SN 2018kyf &     0.0337 &     -20.31 &       9.00 &     -99.90 &       8.81 & II \\
SN 2018kz &     0.0351 &     -17.99 &       8.75 &       8.85 &       8.52 & Ia \\
SN 2018lai &     0.0298 &     -20.02 &       9.11 &       9.15 &       8.96 & Ib \\
SN 2018lak &     0.0562 &     -18.94 &       8.80 &     -99.90 &       9.16 & Ia \\
SN 2018las &     0.0274 &     -18.57 &       8.86 &       8.79 &       8.39 & Ia-pec \\
SN 2018ldq &     0.0767 &     -20.02 &       9.10 &     -99.90 &       8.95 & Ia \\
SN 2018ldu &     0.0267 &     -19.70 &       9.04 &       8.97 &       8.66 & II \\
SN 2018ldw &     0.0794 &     -20.15 &       8.44 &     -99.90 &       9.07 & Ia \\
SN 2018lef &     0.0904 &     -21.16 &       8.92 &     -99.90 &       8.83 & Ia \\
SN 2018les &     0.0477 &     -20.58 &       8.56 &     -99.90 &       8.94 & Ia \\
SN 2018lev &     0.0291 &     -21.60 &       8.73 &     -99.90 &       9.21 & II \\
SN 2018loy &     0.0712 &     -20.44 &       9.09 &       9.06 &       8.77 & Ia \\
SN 2018loz &     0.0358 &     -17.72 &       8.59 &     -99.90 &       8.59 & Ia \\
SN 2018lpb &     0.0711 &     -19.38 &       9.10 &       9.01 &       8.64 & Ia \\
SN 2018mf &     0.1062 &     -20.35 &       8.92 &       8.86 &       8.54 & Ia \\
SN 2018nt &     0.0349 &     -19.50 &       9.08 &       9.11 &       8.79 & Ia \\
SN 2018oh &     0.0110 &     -17.73 &       0.00 &       8.43 &       8.07 & Ia \\
SN 2018ot &     0.0357 &     -19.88 &       9.14 &     -99.90 &       8.66 & Ib \\
SN 2018pc &     0.0091 &     -17.90 &       0.00 &       9.05 &       8.80 & Ia \\
SN 2018pi &     0.0292 &     -21.05 &       9.10 &     -99.90 &       9.03 & IIP \\
SN 2018qp &     0.0269 &     -20.96 &       9.24 &     -99.90 &       8.92 & Ia \\
SN 2018rz &     0.0238 &     -20.96 &       3.14 &     -99.90 &       9.05 & IIP \\
SN 2018tq &     0.0286 &     -20.42 &       8.49 &     -99.90 &       9.31 & Ia \\
SN 2018tr &     0.0456 &     -19.51 &       8.88 &     -99.90 &        NaN & Ia \\
SN 2018tz &     0.0472 &     -20.26 &       8.98 &       8.87 &       8.54 & Ia \\
SN 2018ub &     0.0234 &     -18.48 &       8.33 &       8.18 &       7.90 & II \\
SN 2018yg &     0.0185 &     -19.76 &       0.00 &       8.93 &       8.65 & Ic-BL \\
SN 2018yn &     0.0231 &     -21.41 &       8.89 &     -99.90 &       8.90 & Ic \\
SN 2018yo &     0.0134 &     -17.84 &       0.00 &       8.83 &       8.37 & IIP \\
SN 2018yq &     0.0359 &     -19.51 &       8.82 &     -99.90 &       8.58 & Ia \\
SN 2018yt &     0.0521 &     -18.70 &       0.00 &     -99.90 &       8.64 & II \\
SN 2018zp &     0.0549 &     -20.57 &       9.13 &       9.11 &       8.89 & Ia \\
SN 2018zs &     0.0430 &     -21.21 &       8.93 &     -99.90 &       9.16 & Ia \\
SN 2019aas &     0.0370 &     -20.52 &       9.18 &     -99.90 &       8.91 & II \\
SN 2019abb &     0.0153 &     -18.94 &       0.00 &       8.64 &       8.29 & Ic \\
SN 2019abf &     0.0713 &     -19.90 &       9.13 &     -99.90 &       8.89 & Ia \\
SN 2019abh &     0.0227 &     -19.88 &       0.00 &     -99.90 &       8.93 & Ia \\
SN 2019abk &     0.0380 &     -18.51 &       0.00 &     -99.90 &       8.98 & Ia \\
SN 2019abl &     0.0534 &     -18.83 &       8.78 &       8.50 &       8.24 & Ia \\
SN 2019abp &     0.0375 &     -18.40 &       8.98 &     -99.90 &       8.73 & IIb \\
SN 2019aev &     0.0645 &     -19.99 &       8.85 &       8.69 &       8.30 & Ia \\
SN 2019afa &     0.0785 &     -19.28 &       9.03 &     -99.90 &        NaN & Ia \\
SN 2019agh &     0.0305 &     -18.96 &       9.10 &       8.97 &       8.56 & Ia \\
SN 2019agl &     0.0806 &     -19.51 &       9.05 &       9.00 &       8.70 & Ia \\
SN 2019ago &     0.0386 &     -19.23 &       8.95 &     -99.90 &       8.81 & Ia \\
SN 2019agx &     0.0350 &     -20.75 &       9.06 &     -99.90 &       8.81 & Ib \\
SN 2019ahg &     0.0203 &     -20.14 &       0.00 &     -99.90 &       8.97 & Ic \\
SN 2019ahs &     0.0225 &     -16.71 &       0.00 &       9.03 &       8.63 & Ia \\
SN 2019aik &     0.0231 &     -20.91 &       8.43 &     -99.90 &       8.91 & Ia \\
SN 2019ail &     0.0325 &     -18.45 &       9.16 &       9.17 &       8.87 & IIb \\
SN 2019aja &     0.0364 &     -16.96 &       8.78 &       8.71 &       8.31 & Ia \\
SN 2019ajd &     0.1408 &     -20.49 &       8.42 &     -99.90 &       8.87 & Ia \\
SN 2019akg &     0.1246 &     -20.90 &       9.12 &     -99.90 &       8.50 & Ia-91T-like \\
SN 2019amm &     0.0316 &     -20.37 &       9.09 &     -99.90 &       8.83 & Ib \\
SN 2019amo &     0.0551 &     -20.77 &       8.90 &     -99.90 &       9.28 & Ia \\
SN 2019amp &     0.0604 &     -19.65 &       9.10 &       9.07 &       8.71 & Ia \\
SN 2019amq &     0.0545 &     -18.77 &       8.88 &     -99.90 &       8.56 & II \\
SN 2019amt &     0.0290 &     -18.31 &       8.64 &       8.56 &       8.24 & II \\
SN 2019ape &     0.0203 &     -20.95 &       0.00 &     -99.90 &       9.34 & Ic \\
SN 2019aqn &     0.0375 &     -19.54 &       8.89 &       8.71 &       8.30 & II \\
SN 2019ard &     0.0691 &     -20.45 &       9.08 &       9.01 &       8.63 & Ia \\
SN 2019ari &     0.0543 &     -20.54 &       9.13 &     -99.90 &       8.98 & Ia \\
SN 2019arl &     0.0296 &     -18.28 &       8.97 &     -99.90 &       8.83 & II \\
SN 2019asm &     0.0611 &     -20.60 &       8.75 &       8.77 &       8.49 & II \\
SN 2019aux &     0.0708 &     -19.48 &       9.04 &     -99.90 &       8.70 & Ia \\
SN 2019avh &     0.0627 &     -19.41 &       9.12 &     -99.90 &       -NaN & Ia \\
SN 2019avx &     0.0410 &     -19.24 &       8.94 &       8.91 &       8.55 & Ia \\
SN 2019awd &     0.0935 &     -20.89 &       9.09 &       9.09 &       8.91 & Ia \\
SN 2019awk &     0.0449 &     -19.08 &       8.92 &     -99.90 &       8.57 & II \\
SN 2019azc &     0.0357 &     -18.39 &       8.72 &       8.70 &       8.31 & II \\
SN 2019aze &     0.0440 &     -19.75 &       9.03 &       8.99 &       8.68 & Ia \\
SN 2019bak &     0.0486 &     -19.16 &       8.71 &       8.62 &       8.27 & Ia \\
SN 2019baq &     0.0334 &     -19.52 &       8.91 &     -99.90 &      10.94 & Ia \\
SN 2019bar &     0.0632 &     -21.20 &       9.00 &     -99.90 &       8.90 & Ia \\
SN 2019bas &     0.0783 &     -20.09 &       9.06 &       9.01 &       8.67 & Ia \\
SN 2019bau &     0.0799 &     -20.05 &       8.62 &     -99.90 &       8.92 & Ia \\
SN 2019bbd &     0.0859 &     -20.92 &       9.13 &     -99.90 &       8.98 & Ia \\
SN 2019bdg &     0.0957 &     -20.66 &       9.04 &       9.01 &       8.82 & Ia \\
SN 2019bdk &     0.0839 &     -20.48 &       9.08 &       9.09 &       8.83 & Ia \\
SN 2019bdz &     0.0346 &     -20.63 &       9.16 &       9.17 &       8.88 & Ia \\
SN 2019bev &     0.0995 &     -21.37 &       9.07 &     -99.90 &       9.04 & Ia \\
SN 2019bff &     0.0430 &     -19.62 &       8.82 &       8.66 &       8.24 & Ia \\
SN 2019bfg &     0.0500 &     -20.74 &       9.02 &       9.10 &       8.82 & II \\
SN 2019bgl &     0.0306 &     -16.47 &       8.89 &       8.87 &       8.64 & Ib/c \\
SN 2019bgt &     0.0716 &     -20.93 &       9.05 &     -99.90 &       9.01 & Ia \\
SN 2019bic &     0.0352 &     -20.97 &       9.03 &       9.02 &       8.82 & Ia \\
SN 2019bir &     0.0344 &     -19.85 &       9.09 &       9.09 &       8.86 & II \\
SN 2019bis &     0.0707 &     -20.48 &       9.00 &     -99.90 &       9.01 & Ia \\
SN 2019bjw &     0.0300 &     -19.41 &       9.13 &       9.18 &       8.96 & Ia \\
SN 2019bkh &     0.0195 &     -18.76 &       0.00 &       8.87 &       8.57 & Ia \\
SN 2019bkp &     0.0364 &     -19.23 &       8.83 &       8.72 &       8.37 & II \\
SN 2019blf &     0.1163 &     -20.68 &       9.07 &       9.09 &       8.86 & Ia \\
SN 2019blu &     0.0759 &     -21.97 &       8.75 &     -99.90 &       8.83 & Ia \\
SN 2019bml &     0.0305 &     -18.69 &       9.08 &     -99.90 &       8.90 & Ic \\
SN 2019bnc &     0.0456 &     -19.88 &       9.02 &       9.05 &       8.93 & Ia \\
SN 2019bnh &     0.0782 &     -20.64 &       9.13 &       9.15 &       8.97 & Ia \\
SN 2019bnu &     0.0607 &     -21.40 &       9.13 &       9.17 &       9.03 & Ia \\
SN 2019boh &     0.0335 &     -17.88 &       8.85 &       8.45 &       8.13 & II \\
SN 2019boj &     0.0736 &     -19.85 &       6.54 &     -99.90 &       9.05 & Ia \\
SN 2019bon &     0.0802 &     -20.83 &       9.09 &       9.09 &       8.89 & Ia \\
SN 2019bow &     0.0757 &     -19.61 &       9.11 &       9.07 &       8.77 & Ia \\
SN 2019bpc &     0.0244 &     -19.14 &       9.02 &       8.93 &       8.54 & Ia \\
SN 2019bpf &     0.0508 &     -18.97 &       8.91 &       8.80 &       8.42 & Ia \\
SN 2019bqe &     0.0171 &     -19.92 &       0.00 &       9.15 &       8.92 & Ia \\
SN 2019brd &     0.0581 &     -21.06 &       8.93 &     -99.90 &       8.90 & Ia \\
SN 2019bsa &     0.0339 &     -20.17 &       9.13 &     -99.90 &       9.08 & Ia \\
SN 2019bsq &     0.0379 &     -19.73 &       9.08 &       8.99 &       8.61 & II \\
SN 2019btg &     0.0658 &     -19.56 &       8.86 &       8.74 &       8.34 & Ia \\
SN 2019bth &     0.0563 &     -19.72 &       9.03 &     -99.90 &       8.70 & Ia \\
SN 2019btu &     0.0794 &     -19.85 &       9.00 &       8.95 &       8.63 & Ia \\
SN 2019bue &     0.0308 &     -18.63 &       9.01 &     -99.90 &       8.57 & Ia \\
SN 2019bum &     0.0448 &     -18.80 &       8.93 &       8.73 &       8.39 & Ia \\
SN 2019bus &     0.0823 &     -20.18 &       8.96 &     -99.90 &       8.62 & Ia-91T-like \\
SN 2019buy &     0.0549 &     -14.48 &       9.11 &       9.06 &       8.77 & Ib \\
SN 2019bvo &     0.0810 &     -20.90 &       9.01 &       8.92 &       8.66 & Ia \\
SN 2019bvs &     0.0342 &     -20.14 &       8.82 &     -99.90 &       8.85 & II \\
SN 2019bwi &     0.0297 &     -17.20 &       8.85 &       8.50 &       8.20 & Ib \\
SN 2019bxh &     0.0382 &     -19.09 &       9.15 &     -99.90 &       9.01 & Ia \\
SN 2019byv &     0.0575 &     -20.78 &       9.12 &     -99.90 &       -NaN & Ia \\
SN 2019bzp &     0.1340 &     -21.83 &       8.74 &     -99.90 &       9.12 & Ia \\
SN 2019cad &     0.0267 &     -20.37 &       9.10 &       9.06 &       8.86 & Ic \\
SN 2019ccb &     0.0325 &     -18.95 &       9.04 &       9.00 &       8.63 & II \\
SN 2019cct &     0.0368 &     -18.00 &       8.92 &       8.25 &       8.00 & II \\
SN 2019cdc &     0.0278 &     -20.42 &       8.89 &     -99.90 &       9.02 & Ia-91bg-like \\
SN 2019cdd &     0.0529 &     -20.01 &       9.07 &       9.08 &       8.85 & Ia \\
SN 2019cdn &     0.0464 &     -21.43 &       8.95 &     -99.90 &        NaN & Ia \\
SN 2019cea &     0.0604 &     -19.99 &       8.71 &     -99.90 &       9.01 & Ia \\
SN 2019cec &     0.0254 &     -20.25 &       8.48 &     -99.90 &       8.79 & II \\
SN 2019ced &     0.0643 &     -20.21 &       9.09 &     -99.90 &       8.97 & Ia \\
SN 2019cee &     0.0544 &     -20.71 &       9.09 &       9.06 &       8.82 & Ia \\
SN 2019cem &     0.0434 &     -19.03 &       8.78 &       8.59 &       8.21 & II \\
SN 2019ces &     0.0428 &     -19.87 &       8.80 &     -99.90 &       8.75 & Ia \\
SN 2019cgj &     0.0846 &     -19.95 &       8.91 &     -99.90 &       8.75 & Ia \\
SN 2019cir &     0.0877 &     -19.95 &       8.99 &     -99.90 &       8.74 & Ia \\
SN 2019clp &     0.0238 &     -18.91 &       8.69 &       8.44 &       8.07 &  \\
SN 2019cmh &     0.0463 &     -18.42 &       8.93 &       8.76 &       8.38 & Ia \\
SN 2019cmj &     0.0440 &     -19.09 &       8.86 &       8.86 &       8.60 & Ia \\
SN 2019cmt &     0.0458 &     -20.49 &       8.80 &     -99.90 &       9.01 & Ia \\
SN 2019cmy &     0.0305 &     -17.80 &       8.60 &     -99.90 &       7.96 & II \\
SN 2019cnx &     0.0790 &     -21.30 &       9.14 &       9.18 &       8.98 & Ia \\
SN 2019crd &     0.0531 &     -19.76 &       9.01 &       8.91 &       8.64 & Ia \\
SN 2019cre &     0.0545 &     -20.43 &       9.10 &       9.13 &       8.96 & Ia \\
SN 2019crk &     0.0317 &     -20.72 &       8.53 &     -99.90 &       9.03 & II \\
SN 2019crp &     0.0396 &     -20.65 &       9.13 &       9.07 &       8.75 & Ia \\
SN 2019csl &     0.0686 &     -19.83 &       9.04 &     -99.90 &       9.16 & Ia \\
SN 2019cth &     0.0134 &     -19.51 &       0.00 &       9.15 &       8.79 & Ia \\
SN 2019cvz &     0.0183 &     -18.62 &       0.00 &       8.53 &       8.19 & IIP \\
SN 2019cxe &     0.0615 &     -19.91 &       9.00 &     -99.90 &       8.84 & Ia \\
SN 2019cxx &     0.0248 &     -18.85 &       9.01 &       8.79 &       8.42 & Ia \\
SN 2019cya &     0.0836 &     -20.34 &       9.01 &       8.85 &       8.46 & Ia \\
SN 2019cyw &     0.1002 &     -20.93 &       9.13 &       9.15 &       8.96 & Ia \\
SN 2019cyz &     0.0508 &     -20.59 &       8.84 &     -99.90 &       8.90 & Ia \\
SN 2019cza &     0.0767 &     -20.86 &       9.11 &     -99.90 &       8.86 & Ia \\
SN 2019dac &     0.0746 &     -21.55 &       8.96 &     -99.90 &       9.02 & Ia \\
SN 2019dag &     0.0633 &     -19.38 &       8.87 &     -99.90 &        NaN & Ia \\
SN 2019deh &     0.0547 &     -21.05 &       9.13 &     -99.90 &       8.88 & Ibn \\
SN 2019dfa &     0.0254 &     -20.90 &       9.04 &     -99.90 &       8.94 & Ia \\
SN 2019dfi &     0.0826 &     -20.69 &       8.73 &     -99.90 &       8.74 & Ia \\
SN 2019dgb &     0.0350 &     -19.54 &       8.85 &       8.90 &       8.63 & Ia-pec \\
SN 2019dgz &     0.0364 &     -18.04 &       8.70 &       8.53 &       8.12 & Ib \\
SN 2019dhc &     0.0212 &     -19.46 &       0.00 &       8.96 &       8.67 & II \\
SN 2019dje &     0.0497 &     -20.33 &       9.04 &       9.01 &       8.81 & II \\
SN 2019dku &     0.0709 &     -20.26 &       9.03 &       8.98 &       8.64 & Ia \\
SN 2019dli &     0.0843 &     -21.19 &       8.91 &     -99.90 &       9.00 & Ia \\
SN 2019dod &     0.0342 &     -20.14 &       8.82 &     -99.90 &       8.85 & II \\
SN 2019dpw &     0.0430 &     -19.23 &       8.97 &     -99.90 &       8.88 & Ia \\
SN 2019drp &     0.0852 &     -20.80 &       9.07 &     -99.90 &       8.80 & Ia \\
SN 2019dtt &     0.0815 &     -20.20 &       8.53 &     -99.90 &        NaN & IIP \\
SN 2019due &     0.0435 &     -21.09 &       7.16 &     -99.90 &       9.33 & Ia \\
SN 2019duf &     0.0413 &     -18.42 &       8.95 &       8.86 &       8.48 & Ia \\
SN 2019duh &     0.0507 &     -19.76 &       8.99 &     -99.90 &       9.00 & Ia \\
SN 2019duj &     0.0741 &     -19.19 &       9.07 &     -99.90 &        NaN & Ia \\
SN 2019dvd &     0.0214 &     -18.77 &       0.00 &       8.97 &       8.54 & II \\
SN 2019dvw &     0.0311 &     -20.82 &       8.47 &     -99.90 &       9.26 & II \\
SN 2019dwd &     0.0512 &     -19.91 &       9.02 &     -99.90 &       9.01 & Ia \\
SN 2019dwq &     0.0275 &     -19.90 &       8.73 &     -99.90 &       8.83 & Ia \\
SN 2019dwr &     0.0418 &     -21.16 &       9.05 &       9.19 &       9.08 & Ia \\
SN 2019dxg &     0.0456 &     -18.16 &       8.81 &     -99.90 &       8.71 & II \\
SN 2019dyo &     0.0298 &     -20.07 &       9.12 &       9.14 &       9.00 & Ia \\
SN 2019ecs &     0.0413 &     -19.46 &       8.67 &       8.60 &       8.20 & Ia \\
SN 2019eff &     0.0528 &     -19.30 &       9.07 &       9.01 &       8.66 & IIb \\
SN 2019ehk &     0.0053 &     -17.83 &       0.00 &       9.24 &       8.92 & Ib \\
SN 2019ejg &     0.0544 &     -16.32 &       8.78 &       8.40 &       8.03 & Ia \\
SN 2019ejo &     0.0336 &     -19.48 &       9.06 &       9.05 &       8.72 & II \\
SN 2019ekb &     0.0671 &     -19.87 &       9.08 &     -99.90 &       9.07 & Ia \\
SN 2019eke &     0.0597 &     -18.82 &       8.99 &       8.84 &       8.41 & Ia \\
SN 2019enr &     0.0078 &     -13.55 &       0.00 &       8.87 &       8.57 & II \\
SN 2019eoe &     0.0604 &     -19.45 &       8.82 &       8.78 &       8.52 & II \\
SN 2019eto &     0.0298 &     -21.67 &       9.04 &     -99.90 &       9.10 & Ic-BL \\
SN 2019evh &     0.0501 &     -20.09 &       8.99 &     -99.90 &       8.82 & II \\
SN 2019evl &     0.0226 &     -18.21 &       0.00 &       8.71 &       8.28 & II \\
SN 2019evv &     0.0550 &     -18.89 &       8.72 &       8.55 &       8.15 & Ia-pec \\
SN 2019ewi &     0.0835 &     -20.75 &      11.43 &     -99.90 &       9.32 & Ia \\
SN 2019ewu &     0.1355 &     -20.80 &       9.08 &     -99.90 &       8.59 & II \\
SN 2019eww &     0.0282 &     -19.64 &       9.04 &     -99.90 &       8.65 & II \\
SN 2019fbv &     0.0280 &     -19.97 &       9.10 &       8.99 &       8.69 & II \\
SN 2019fcw &     0.0877 &     -19.85 &       8.87 &     -99.90 &       8.44 & Ia \\
SN 2019fdc &     0.0426 &     -20.40 &       9.08 &       9.12 &       8.91 & Ia \\
SN 2019fkp &     0.0861 &     -21.13 &       8.64 &     -99.90 &       8.90 & Ia \\
SN 2019fzl &     0.0835 &     -20.65 &       9.12 &       9.14 &       8.90 & Ia \\
SN 2019kf &     0.0211 &     -18.78 &       0.00 &       9.06 &       8.74 & Ia \\
SN 2019mh &     0.0189 &     -16.81 &       0.00 &       8.45 &       8.17 &  \\
SN 2019qb &     0.0616 &     -19.94 &       8.66 &     -99.90 &       9.00 & Ia \\
SN 2019qc &     0.0511 &     -19.66 &       8.98 &       8.92 &       8.59 & Ia \\
SN 2019tx &     0.0343 &     -20.60 &       9.07 &     -99.90 &       9.06 & IIP \\
SN 2019ui &     0.0339 &     -19.28 &       8.54 &       8.58 &       8.36 & II \\
SN 2019va &     0.0088 &     -16.97 &       0.00 &       8.43 &       8.05 & IIP \\
SN 2019vb &     0.0201 &     -19.95 &       0.00 &       9.00 &       8.67 & IIP \\
SN 2019vu &     0.0321 &     -19.01 &       8.88 &       8.63 &       8.25 & Ia \\
SN 2019vv &     0.0342 &     -19.92 &       9.06 &     -99.90 &       8.97 & Ia \\
SN 2019wl &     0.0543 &     -19.62 &       9.09 &       9.07 &       8.72 & Ia \\
SN 2019xa &     0.0412 &     -19.89 &       8.72 &       8.75 &       8.61 & Ia \\
SN 2019xj &     0.0739 &     -21.69 &       8.97 &     -99.90 &       8.78 & Ia \\
SN 2019xt &     0.2009 &     -20.90 &       9.12 &     -99.90 &       -NaN & IIb \\
SN 2019yc &     0.0143 &     -17.00 &       0.00 &     -99.90 &       8.62 & II \\


==> SNe_type_num_table_copy.txt <==
I &          842 &            6\\
II &          277 &          186\\
Ia &          771 &          736\\
Ib/c &           62 &            7\\
Ib &           21 &           20\\
IIn &           34 &           34\\
IIP &           43 &           43\\
Ic &           34 &           31\\
IIb &           11 &           11\\
Ia-pec &           15 &           15\\
IIL &            2 &            2\\
Ia-91T-like &           13 &           13\\
Ibn &            1 &            1\\
Iax[0IIcx-like] &            1 &            1\\
SL-I &            3 &            3\\
Ia-91bg-like &            5 &            5\\
Ic-BL &            3 &            3\\
Ia-CSM &            1 &            1\\
core-collapse &          339 &            0\\


==> all_listed_sn_hosts__KS_table.txt <==
 & Type Ia inc & Type Ia exc & Type Ia pec inc & Type Ia pec exc & Type Ia 91T like & Type Ia 91T like \& pec exc & Type Ia 91bg like & Type II inc & Type II exc & Type II non-std & Type IIP & Type IIb & Type IIn & Type IIb \& IIn & Type Ibc inc & Type Ib & Type Ic & Unresolved Type Ibc & Type Ic-bl & All core-collapse\\
\hline
Type Ia exc &     1.0000\\
Type Ia pec inc &     0.1041 &     0.0787\\
Type Ia pec exc &     0.1120 &     0.0925 &     0.9897\\
Type Ia 91T like &     0.1425 &     0.1224 &     0.9838 &     0.9857\\
Type Ia 91T like \& pec exc &     0.0180 &     0.0131 &     0.9996 &     1.0000 &     1.0000\\
Type Ia 91bg like &     0.4203 &     0.4231 &     0.4331 &     0.4183 &     0.1881 &     0.3011\\
Type II inc &     0.0369 &     0.0387 &     0.4308 &     0.3578 &     0.2800 &     0.0876 &     0.3457\\
Type II exc &     0.0091 &     0.0069 &     0.3694 &     0.7057 &     0.4848 &     0.2517 &     0.2447 &     0.7895\\
Type II non-std &     0.8199 &     0.8538 &     0.0614 &     0.0629 &     0.0872 &     0.0112 &     0.5691 &     0.1909 &     0.0213\\
Type IIP &     0.0999 &     0.1053 &     0.2724 &     0.6236 &     0.5894 &     0.4297 &     0.2594 &     0.6795 &     0.7384 &     0.3510\\
Type IIb &     0.1393 &     0.1619 &     0.0111 &     0.0130 &     0.0076 &     0.0024 &     0.5981 &     0.0779 &     0.0382 &     0.3631 &     0.0677\\
Type IIn &     0.4427 &     0.4591 &     0.0508 &     0.0433 &     0.0629 &     0.0114 &     0.9516 &     0.0676 &     0.0270 &     0.5647 &     0.0302 &     0.6571\\
Type IIb \& IIn &     0.1490 &     0.1938 &     0.0084 &     0.0114 &     0.0184 &     0.0014 &     0.8463 &     0.0242 &     0.0028 &     0.5212 &     0.0204 &     0.9193 &     1.0000\\
Type Ibc inc &     0.5113 &     0.5263 &     0.4765 &     0.3072 &     0.5025 &     0.1402 &     0.4481 &     0.9528 &     0.7592 &     0.4156 &     0.9061 &     0.0686 &     0.1827 &     0.1269\\
Type Ib &     0.5069 &     0.5061 &     0.5210 &     0.4072 &     0.2850 &     0.2240 &     0.3191 &     0.8582 &     0.7324 &     0.5548 &     0.7984 &     0.1638 &     0.1994 &     0.1801 &     0.9857\\
Type Ic &     0.8775 &     0.8908 &     0.5610 &     0.3459 &     0.5207 &     0.2008 &     0.4522 &     0.9705 &     0.8080 &     0.7463 &     0.9407 &     0.1088 &     0.4814 &     0.2806 &     1.0000 &     0.8204\\
Unresolved Type Ibc &     0.7481 &     0.7098 &     0.7598 &     0.8848 &     0.7788 &     0.8025 &     0.8712 &     0.9048 &     0.9857 &     0.5702 &     0.9895 &     0.1668 &     0.4140 &     0.2655 &     0.9894 &     0.9678 &     0.9804\\
Type Ic-bl &     0.8736 &     0.8751 &     0.8777 &     0.9463 &     0.9496 &     0.9753 &     0.4772 &     0.9887 &     0.9942 &     0.8766 &     0.9987 &     0.7014 &     0.5450 &     0.5654 &     0.9979 &     0.9597 &     0.9869 &     0.9986\\
All core-collapse &     0.0270 &     0.0295 &     0.4597 &     0.3238 &     0.2994 &     0.0969 &     0.3552 &     1.0000 &     0.6296 &     0.1979 &     0.6810 &     0.0685 &     0.0645 &     0.0258 &     0.9920 &     0.8748 &     0.9898 &     0.9233 &     0.9914\\
All Type I &            1 &     1.0000 &     0.1113 &     0.1175 &     0.1553 &     0.0194 &     0.4324 &     0.0561 &     0.0136 &     0.8155 &     0.1236 &     0.1272 &     0.4404 &     0.1337 &     0.6002 &     0.5580 &     0.9144 &     0.7726 &     0.8933 &     0.0425\\

